Indexing Multimodal Language Models for Large-scale Image Retrieval

Multimodal Large Language Models (MLLMs) have demonstrated strong cross-modal reasoning capabilities, yet their potential for vision-only tasks remains underexplored. We investigate MLLMs as training-free similarity estimators for instance-level image-to-image retrieval. Our approach prompts the model with paired images and converts next-token probabilities into similarity scores, enabling zero-shot re-ranking within large-scale retrieval pipelines. This design avoids specialized architectures and fine-tuning, leveraging the rich visual discrimination learned during multimodal pre-training. We address scalability by combining MLLMs with memory-efficient indexing and top-$k$ candidate re-ranking. Experiments across diverse benchmarks show that MLLMs outperform task-specific re-rankers outside their native domains and exhibit superior robustness to clutter, occlusion, and small objects. Despite strong results, we identify failure modes under severe appearance changes, highlighting opportunities for future research. Our findings position MLLMs as a promising alternative for open-world large-scale image retrieval.

==> data/pairwise.csv <==
global	qwen	qwenc	lamra	ames
4.96837057443118	44.44444444444444	39.68253968253968	44.44444444444444	27.65432098765432
12.062152568481682	15.692007797270952	8.318216175359032	16.32996632996633	22.3012111637704
0.0	0.0	0.0	0.0	0.0
33.54445402751372	33.52464804272033	7.884776289496958	41.47426647426647	90.38342609771179
1.0544217687074828	16.19047619047619	1.4530812324929971	1.9298245614035088	7.482993197278912
3.6782661782661785	37.5	50.0	37.5	50.0
75.0	75.0	75.0	75.0	5.876068376068376
0.05081300813008131	25.0	25.0	5.0	25.0
18.421052631578945	100.0	24.358974358974358	100.0	83.33333333333333
100.0	0.8333333333333334	0.17921146953405018	1.1764705882352942	0.628930817610063
62.483164983164976	100.0	85.96491228070175	100.0	86.17424242424241
7.142857142857142	50.0	50.0	50.0	50.0
100.0	100.0	80.95238095238095	100.0	100.0
47.372795271954935	71.42857142857143	71.42857142857143	67.3469387755102	46.32478632478632
49.20634920634921	57.14285714285714	57.14285714285714	52.38095238095237	47.61904761904761
2.5401092424304728	75.0	41.66666666666667	36.217948717948715	36.153846153846146
20.286717620326375	45.45454545454545	4.89383294301327	48.333333333333336	33.97849462365591
0.0	0.0	0.0	0.0	0.0
0.07739938080495357	25.0	6.25	12.5	5.0
34.696969696969695	45.33333333333333	45.33333333333333	48.333333333333336	40.84507042253521
33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333
3.5438886592255745	35.49999999999999	10.967741935483872	30.789473684210527	23.46907993966817
0.0	0.0	0.0	0.0	0.0
100.0	100.0	70.0	100.0	100.0
21.55448717948718	37.5	32.5	37.5	34.37499999999999
100.0	100.0	10.0	100.0	100.0
47.28204621959481	56.209150326797385	42.1213008674309	57.4660633484163	47.30540701128936
41.183416686512665	47.88441692466461	35.306507218271925	47.74509803921569	24.487804130610613
0.0	0.0	0.0	0.0	2.2222222222222223
7.796595561301442	23.930481283422456	9.891156462585034	33.58333333333333	0.33924333302060217
1.451847704367301	0.4425196139345558	4.3476874003189785	3.329292929292929	0.18544283026676422
46.39439507860561	50.80357142857142	42.81385281385282	71.42857142857143	71.42857142857143
43.667538671519566	66.07142857142858	64.28571428571428	71.42857142857143	65.07936507936508
29.24718268980564	80.0	80.0	80.0	32.35972629521017
43.592592592592595	65.71428571428571	21.111111111111114	53.63636363636364	55.6060606060606
66.66666666666666	66.66666666666666	66.66666666666666	66.66666666666666	66.66666666666666
0.1838235294117647	1.3888888888888888	12.5	12.5	2.083333333333333
0.43103448275862066	6.25	4.166666666666666	12.5	12.5
47.333333333333336	71.42857142857143	45.46031746031746	31.28205128205128	58.666666666666664
21.12085769980507	71.0	26.190476190476193	27.54112554112555	61.66666666666667
0.6532115516054349	68.74999999999999	65.0	47.916666666666664	40.27777777777777
83.32725464190983	83.96929824561404	39.04128652112524	85.42110292110291	83.9484126984127
15.566037735849056	35.47619047619047	33.42664593053396	12.065189712248534	12.676767676767675
20.421052631578945	50.0	50.0	26.904761904761905	28.32125603864735
0.4536702767749699	10.714285714285712	2.6470588235294112	33.33333333333333	27.777777777777775
1.2970634132501067	43.52941176470588	24.0	46.0	60.0
37.37373737373738	38.2716049382716	40.74074074074074	44.44444444444444	22.244008714596948
29.629629629629626	34.68013468013468	35.49382716049383	42.222222222222214	12.553412067975176
6.912083796166836	69.31818181818181	64.82843137254902	47.073412698412696	23.281875431331954
7.13924087470599	71.875	66.66666666666666	36.88290875790876	21.205804828628345
68.74999999999999	75.0	51.78571428571428	75.0	75.0
38.05555555555556	52.88461538461537	47.023809523809526	55.769230769230774	75.0
46.40624999999999	51.58730158730158	24.068855672629258	58.92857142857143	40.62736205593348
62.5	52.77777777777777	35.64360119047619	54.807692307692314	60.416666666666664
2.0664745490032748	31.980519480519483	20.586080586080584	39.12337662337662	5.779848171152518
25.418674736304652	49.06060606060606	51.78787878787878	38.759740259740255	39.16666666666666
100.0	100.0	73.42857142857142	100.0	100.0
100.0	100.0	1.8518518518518516	100.0	100.0
5.263157894736842	33.33333333333333	100.0	33.33333333333333	1.1764705882352942
99.99999999999997	100.0	99.99999999999997	100.0	100.0
51.04166666666667	75.0	75.0	75.0	75.0
91.66666666666666	85.41666666666666	59.02777777777778	100.0	100.0
0.3968253968253968	16.666666666666664	14.285714285714285	100.0	1.9607843137254901
6.822916666666666	40.0	2.1445221445221447	30.000000000000004	33.33333333333333
42.15384615384616	80.0	76.0	80.0	30.987654320987655
50.12096774193549	75.0	75.0	75.0	50.1188589540412
0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0
43.61904761904761	43.85964912280702	27.672497570456756	57.14285714285714	57.14285714285714
26.61290322580645	57.692307692307686	51.78571428571429	75.0	62.5
0.22860403480254596	40.27777777777778	21.71717171717172	10.018315018315018	3.000138975748732
10.494342021614749	36.36363636363637	25.71428571428571	33.33333333333333	27.40740740740741
15.897014582431618	36.721546170365066	30.75863530408985	32.0543093270366	25.321132102476025
18.995098039215684	75.0	75.0	52.49999999999999	56.666666666666664
27.81187426964721	55.29100529100529	42.11540492028297	57.291666666666664	26.720567488823743
51.33333333333333	43.152128107880316	0.8012026598679732	66.7829457364341	100.0
4.923371647509579	60.0	54.99999999999999	43.33333333333333	1.0624180093206643
1.4089209193611218	54.99999999999999	60.0	28.285714285714285	0.7380857842442119
52.14285714285714	75.0	75.0	75.0	27.239185750636132
20.18132594317793	60.577767242590255	55.459014669540984	55.91120835686052	30.74398512588763
29.831714087439277	75.0	37.49999999999999	68.75	75.0
0.0	0.0	0.0	0.0	0.0
91.66666666666666	100.0	100.0	100.0	100.0
25.24875621890547	50.0	37.5	50.0	27.941176470588236
0.8264462809917356	100.0	100.0	100.0	0.13227513227513227
5.88235294117647	100.0	100.0	100.0	0.17667844522968199
1.36986301369863	100.0	100.0	100.0	0.1394700139470014
76.03174603174602	100.0	82.94117647058825	82.70270270270271	92.5
70.0	57.14285714285714	55.55555555555556	100.0	56.666666666666664
100.0	100.0	20.0	100.0	100.0
0.11312217194570137	25.0	5.0	25.0	0.5952380952380952
0.3205128205128205	1.1904761904761905	0.22522522522522523	3.571428571428571	0.05707762557077625
36.848484848484844	76.66666666666666	46.53679653679654	68.66666666666667	42.136150234741784
0.1358695652173913	3.571428571428571	20.0	5.555555555555555	100.0
0.4572320731571317	4.86286387346458	4.383116883116883	14.906832298136644	1.2563323201621073
29.838239278940094	41.02025425554837	31.89033189033189	57.22213413667354	27.937030075187973
16.666666666666664	50.0	50.0	50.0	3.571428571428571
74.35897435897436	100.0	100.0	77.77777777777777	100.0
42.21334765651462	80.0	39.245244473016896	80.0	61.759750094661115
32.571201600285576	100.0	95.26289682539682	100.0	3.255394756600464
60.71428571428572	68.74999999999999	35.0	68.74999999999999	75.0
94.28571428571428	100.0	100.0	100.0	100.0
22.04784688995215	61.45454545454546	55.80952380952381	64.70588235294117	65.33333333333333
24.431372549019606	60.0	60.0	60.0	28.292682926829265
39.790695846596456	52.48233908948195	37.797619047619044	52.341269841269835	56.34920634920635
51.667582417582416	58.77551020408164	40.545147932945966	64.28571428571429	57.459535538353265
39.77272727272727	100.0	75.0	79.16666666666666	36.530005941770646
26.973684210526315	37.5	37.5	28.125	37.5
26.973684210526315	32.5	37.5	25.12295081967213	37.5
37.5	31.25	37.5	26.973684210526315	37.5
19.620279592852985	64.28571428571428	71.42857142857143	71.42857142857143	9.03634220833469
14.963282006273678	34.36090225563909	34.22427035330261	19.82758620689655	6.462896513916921
100.0	100.0	100.0	100.0	100.0
12.74565859373746	37.5	53.2608695652174	50.54744525547446	0.34794883860074205
33.09747649678377	21.812422871246405	1.6314818348013373	7.316072816072817	71.0
50.11078286558346	52.77777777777778	10.556722689075631	51.388888888888886	50.882352941176464
37.690355329949234	15.416666666666668	4.516317016317017	52.99999999999999	52.20588235294117
66.79277007145859	67.7536231884058	100.0	100.0	71.21212121212122
0.3250453250453251	33.33333333333333	40.0	16.666666666666664	6.891385767790262
0.07396449704142012	8.333333333333332	7.142857142857142	50.0	0.15873015873015872
0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0
75.13531799729364	69.34782608695652	16.193181818181817	80.26315789473684	37.99873737373737
61.53846153846154	76.0	73.33333333333334	76.0	76.0
12.113580438925098	48.0246913580247	73.73737373737373	30.706395618676325	13.183223600634864
60.0	60.0	60.0	60.0	60.0
8.024691358024691	22.22222222222222	14.814814814814813	9.259259259259258	22.22222222222222
15.06603929337956	40.74074074074074	34.12698412698412	28.888888888888886	34.25925925925925
5.822222222222222	33.33333333333333	16.775599128540303	21.296296296296294	12.145126842735843
38.79657105176393	38.95970394736842	14.967932294869168	51.66666666666666	51.488095238095234
28.260501355013552	33.81578947368421	6.904728638847491	36.25	50.0
33.42210386151797	35.18518518518518	5.837173579109063	66.66666666666666	40.0
1.8526315789473686	8.444444444444445	3.3552631578947367	26.666666666666668	0.8496732026143792
91.66666666666666	100.0	25.47008547008547	100.0	100.0
34.42022176282653	66.66666666666666	54.76190476190476	63.33333333333333	44.11764705882353
0.0	0.0	0.0	0.0	0.0
33.33333333333333	33.33333333333333	1.075268817204301	33.33333333333333	11.11111111111111
33.33333333333333	33.33333333333333	1.1494252873563218	33.33333333333333	33.33333333333333
3.831908831908832	37.8030303030303	20.875420875420875	70.0	72.22222222222221
0.18467770761348745	66.66666666666666	66.66666666666666	66.66666666666666	27.777777777777775
2.7777777777777777	25.0	8.333333333333332	25.0	25.0
44.61077844311378	67.55319148936171	63.72641509433963	68.85964912280701	67.12707182320442
14.027696373654882	13.587562046206067	13.79892599665438	14.103464419475657	13.100022522646249
24.75111856823266	40.13157894736842	17.765151515151516	40.208333333333336	45.83333333333333
27.290104210187945	75.0	59.43181818181817	73.21428571428571	27.265529609279604
25.0	25.0	25.0	25.0	25.0
83.33333333333333	100.0	64.28571428571428	100.0	83.33333333333333
83.33333333333333	100.0	31.25	100.0	83.33333333333333
0.09090909090909091	0.5128205128205128	20.0	1.0000000000000002	0.37735849056603776
14.36210847975554	28.57142857142857	28.57142857142857	28.57142857142857	23.809523809523807
5.07121664229381	30.0	30.0	30.0	30.0
0.2222222222222222	10.0	10.0	5.0	10.0
2.5	10.0	10.0	10.0	10.0
0.0	0.0	0.0	0.0	0.0
50.0	50.0	12.5	50.0	50.0
27.249999999999996	50.0	50.0	50.0	16.992325855962218
6.536796536796535	42.857142857142854	42.857142857142854	42.857142857142854	42.857142857142854
0.6412534802440614	35.0	28.125	10.714285714285714	41.666666666666664
10.107816711590296	0.3188616233483375	0.13559945300559637	1.4908136482939633	0.08675680360547756
51.48437500000001	100.0	100.0	100.0	82.6923076923077
54.05701754385965	100.0	100.0	100.0	69.34782608695652
41.666666666666664	50.0	28.125	50.0	50.0
25.980062724014335	75.0	54.166666666666664	68.75	25.62518445646827
0.0	0.0	0.0	0.0	0.0
62.22222222222222	100.0	75.55555555555556	100.0	12.668686868686867
72.79479454347644	91.50793650793649	63.25808249721293	97.6190476190476	95.83333333333333
0.0	0.0	0.0	0.0	0.0
35.89743589743589	66.66666666666666	50.0	36.66666666666667	33.544973544973544
33.41698034295273	34.81481481481482	25.0	33.81995133819951	33.62962962962963
50.15625	61.111111111111114	17.045454545454547	56.666666666666664	53.2258064516129
33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333
10.0	20.0	10.0	20.0	0.6896551724137931
3.3333333333333335	20.0	0.5128205128205128	6.666666666666667	0.04878048780487805
0.6014559228242535	50.0	32.14285714285714	50.0	26.282051282051285
55.50420010097429	72.05593348450492	10.977883368809016	84.45378151260503	99.99999999999997
33.33333333333333	40.27777777777778	40.27777777777778	35.0	45.83333333333333
55.259740259740255	96.66666666666666	92.66666666666666	82.08333333333333	72.92110874200426
42.41164144156374	59.724137931034484	50.882352941176464	51.057420566854525	49.4798338915986
1.3888888888888888	50.0	10.0	50.0	50.0
26.08695652173913	31.25	1.9428152492668622	50.0	50.0
3.4511784511784507	22.22222222222222	22.22222222222222	22.22222222222222	22.22222222222222
14.502799592540141	55.55555555555556	49.20634920634921	43.82716049382716	34.066979988767706
3.634131284092584	50.0	44.64285714285714	47.5	2.6245452660547
9.462365591397848	68.74999999999999	45.714285714285715	39.6875	0.5414787637901602
100.0	100.0	86.66666666666667	100.0	100.0
33.534675615212535	60.0	49.99999999999999	54.99999999999999	60.0
23.61111111111111	100.0	45.0	100.0	83.33333333333333
54.99999999999999	60.0	60.0	60.0	60.0
20.10958904109589	40.0	33.33333333333333	22.857142857142858	30.000000000000004
80.0	80.0	80.0	80.0	76.0
33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333
18.203794927932858	58.33333333333333	38.273265196342116	66.66666666666666	29.748465042582684
77.8409090909091	91.66666666666666	34.38852813852814	81.25	66.0989010989011
21.738785106112594	50.0	50.0	50.0	31.35729613733906
2.4793976110248352	45.07575757575758	17.52823663213988	37.060778727445395	26.829805996472665
13.480926814260147	29.745681530237018	13.228301165754628	40.52287581699347	47.380952380952394
6.666666666666667	33.33333333333333	33.33333333333333	33.33333333333333	8.333333333333332
61.33496957634969	82.13288858216393	76.9375151588649	65.4156389276883	68.46614496614495
53.39766081871345	70.0	69.99999999999999	64.375	32.930605247465714
91.66666666666666	100.0	81.66666666666667	100.0	100.0
21.10075473598671	25.7579194150372	6.2020303640735674	36.6924164613623	29.184637047540274
54.54545454545454	83.33333333333333	36.11111111111111	100.0	75.0
50.23419203747073	66.66666666666666	100.0	64.28571428571428	50.46948356807511
43.68469834850017	81.25	30.74074074074074	85.41666666666666	100.0
19.389671361502348	47.023809523809526	16.720085470085472	75.0	75.0
10.822372427231763	14.401622718052737	2.7872623724523424	55.769230769230774	45.833333333333336
55.55555555555555	66.66666666666666	21.666666666666668	66.66666666666666	66.66666666666666
58.73015873015872	80.95238095238095	7.354762789545398	75.55555555555556	86.66666666666667
10.42586636005065	25.357142857142854	1.7683378475485048	22.395104895104897	10.11111111111111
25.13227513227513	24.76851851851852	13.783150685802958	22.334943639291463	22.22222222222222
38.430335097001766	35.63777549389061	12.556894243641231	28.472404061563527	38.44797178130512
35.0	50.0	50.0	50.0	50.0
0.0727802037845706	10.0	10.0	50.0	50.0
1.908317357817913	66.66666666666666	66.66666666666666	66.66666666666666	63.33333333333333
51.20902283696649	75.98039215686273	68.26923076923076	84.72222222222221	87.5
83.33333333333334	83.33333333333334	68.80341880341881	83.33333333333334	68.84920634920636
59.48226778838151	91.66666666666666	91.66666666666666	91.66666666666666	64.73821329888362
60.55944055944056	80.0	76.0	80.0	80.0
75.0	75.0	65.0	75.0	75.0
74.86457416642222	59.047808124639566	37.75211172482471	42.69738578896201	82.70676691729322
20.0	20.0	20.0	20.0	20.0
20.0	20.0	20.0	20.0	20.0
60.54545454545455	100.0	57.36596736596737	85.83333333333333	100.0
33.73860556787386	100.0	72.22222222222221	100.0	34.07476249483684
4.415474799191199	42.857142857142854	42.857142857142854	30.0	19.46624803767661
2.6816692732296072	42.857142857142854	42.857142857142854	29.93197278911564	5.0830728007541
0.0	0.0	0.0	0.0	0.0
50.0	50.0	25.0	50.0	50.0
12.700320512820513	75.0	75.0	75.0	6.964285714285714
100.0	100.0	66.66666666666666	100.0	100.0
100.0	100.0	100.0	100.0	100.0
30.82191780821918	28.28828828828829	8.5	60.0	43.33333333333333
0.6172839506172839	33.33333333333333	33.33333333333333	33.33333333333333	3.7037037037037033
100.0	100.0	20.0	100.0	100.0
83.33333333333333	100.0	79.16666666666666	100.0	86.66666666666667
75.0	100.0	100.0	100.0	52.22222222222223
0.9259259259259258	33.33333333333333	16.666666666666664	11.11111111111111	1.5151515151515151
4.6568627450980395	8.879781420765028	16.94915254237288	16.728971962616825	16.837606837606835
0.23070536769166902	0.19905836737519905	0.6251234724691671	3.3670033670033668	10.185185185185187
18.50416089235008	78.57142857142857	83.33333333333334	75.92592592592592	49.72222222222222
20.043839041243327	78.57142857142857	83.33333333333334	67.36111111111111	33.40388007054674
55.74074074074075	80.0	68.0	71.42857142857143	65.33333333333333
33.42884431709646	34.751773049645394	55.55555555555555	34.78260869565217	33.43151693667157
46.56782612258275	80.84415584415584	73.27286470143612	71.02122015915118	31.473198807294917
68.93939393939394	33.79204892966361	1.950709330019675	39.850427350427346	70.11494252873563
75.0	52.916666666666664	2.244305987486265	76.66666666666666	69.6969696969697
24.60056734399359	99.99999999999997	79.92605737947352	90.95238095238093	28.054405337014032
29.545454545454547	37.5	37.5	29.545454545454547	27.380952380952383
37.84562211981567	50.19736842105262	22.606837606837605	54.41176470588235	38.14655172413793
2.4443540156829306	75.55555555555556	55.55555555555556	91.66666666666666	2.2999362346564642
33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333
0.21163503554425092	66.66666666666666	50.0	66.66666666666666	1.9982433025911288
33.407407407407405	34.46327683615819	3.9313399778516054	34.22222222222222	16.75438596491228
100.0	100.0	74.30555555555556	100.0	100.0
0.24380181720579758	7.631578947368421	28.846153846153843	4.433497536945813	50.0
25.149700598802394	41.666666666666664	37.5	41.666666666666664	35.0
50.19430051813472	75.0	60.71428571428572	75.0	68.74999999999999
0.0	0.0	0.0	0.0	0.0
47.85714285714286	75.0	56.69191919191918	100.0	74.35897435897436
18.28798185941043	35.71428571428571	9.907407407407407	100.0	83.33333333333333
1.8423099993467196	50.0	50.0	50.0	38.888888888888886
13.607697496992078	61.26984126984127	62.35294117647059	38.258620689655174	20.59939443586101
4.6685340802987865	55.97560975609757	53.90476190476191	21.303030303030305	10.625845366413943
0.0	0.0	0.0	0.0	0.0
47.14244804450989	83.48416289592761	55.21598272138228	86.90476190476191	97.61904761904762
51.04166666666667	75.0	54.99999999999999	75.0	75.0
33.24486301369863	91.66666666666666	88.75	62.755102040816325	2.324769288849197
26.25	41.666666666666664	14.880952380952381	50.0	41.666666666666664
13.513513513513514	65.0	50.0	54.6875	1.0271171846199094
66.71889316474252	100.0	91.50793650793649	100.0	95.83333333333333
57.51151936697998	76.78571428571428	55.649784997611086	64.49787835926449	59.749373433583955
57.465528756957326	72.22222222222221	68.21428571428571	61.59813037641091	58.800640206745655
48.8095238095238	57.14285714285714	20.408163265306122	57.14285714285714	57.14285714285714
28.92949907235621	44.33002481389578	17.551671587119348	38.46969696969697	1.6572186703569272
33.06357160106254	39.96415770609318	16.80650037792895	36.24791210783235	14.533081855790186
0.0	0.0	0.0	0.0	0.0
16.742944317315025	25.0	12.222222222222223	20.370370370370374	18.18181818181818
0.13774104683195593	0.6944444444444444	0.0782472613458529	1.6666666666666667	8.333333333333332
16.666666666666664	16.666666666666664	8.333333333333332	16.666666666666664	16.666666666666664
11.11111111111111	55.55555555555555	44.44444444444444	33.33333333333333	14.393939393939393
8.379318106161138	44.19152276295134	61.60714285714286	49.97788589119858	1.5447414272875728
0.9932022631985997	100.0	27.77777777777778	70.0	62.5
8.04040561401521	20.310981535471328	15.495086923658352	9.951129086619481	2.25665433622034
50.0	50.0	50.0	50.0	50.0
52.020202020202014	63.33333333333333	60.0	63.33333333333333	66.66666666666666
4.951690821256038	0.6305483028720628	0.5158730158730159	7.738095238095238	30.555555555555557
28.846153846153843	1.5374069721895807	0.8292214912280702	37.5	25.568181818181817
4.030144167758847	0.19428884167149574	0.2415152866758576	1.3419117647058825	37.5
51.388888888888886	100.0	100.0	57.14285714285714	100.0
0.0	0.0	0.0	0.0	0.0
17.22964126734747	21.02272727272727	13.229166666666666	19.377289377289376	34.92063492063492
17.936076164569872	43.333333333333336	19.444444444444443	21.726190476190478	36.904761904761905
58.670033670033675	69.21728971962617	61.0989010989011	95.0	58.2070707070707
33.405275779376495	50.0	41.666666666666664	50.0	34.68468468468468
100.0	77.77777777777777	9.444444444444445	79.16666666666666	43.627450980392155
43.74741200828157	66.66666666666666	53.61111111111111	61.11111111111111	35.69444444444444
59.4000933706816	83.33333333333334	77.08333333333334	80.55555555555554	47.07792207792208
5.555555555555555	33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333
75.0	91.66666666666666	3.1697408871321913	83.33333333333333	100.0
20.38095238095238	20.754716981132077	20.186915887850464	33.33333333333333	40.0
75.12870012870013	100.0	87.5	87.5	84.0909090909091
40.0	40.0	8.333333333333332	40.0	40.0
49.33333333333334	76.0	56.21052631578948	80.0	61.1764705882353
0.0	0.0	0.0	0.0	0.0
40.0	24.0	2.020389249304912	40.0	33.33333333333333
3.4722222222222223	5.212121212121213	0.9761904761904763	10.666666666666668	2.648221343873518
33.33333333333333	0.691970802919708	0.6157778552341118	23.076923076923077	16.666666666666664
21.233521657250467	60.0	38.57142857142857	60.0	27.109634551495017
49.04033613445379	72.05263157894737	20.445491839050362	80.62893081761007	77.88679245283019
65.25974025974025	100.0	100.0	100.0	85.0
38.222130344045524	87.90178571428572	54.44274749373433	85.49603174603175	31.52887708551629
51.11289173789173	72.55434782608694	42.257963280264626	84.1517857142857	71.45833333333333
0.0	0.0	0.0	0.0	0.0
29.860299803651337	99.99999999999997	96.17346938775509	91.29251700680273	87.14285714285714
3.125	25.0	25.0	25.0	25.0
0.0	0.0	0.0	0.0	0.0
36.237688977962804	70.74074074074073	41.67969067969068	70.74074074074073	65.0135605135605
22.316535611031963	39.03658433070198	17.673586082939867	41.14021164021164	53.333333333333336
73.33333333333334	80.0	76.0	80.0	80.0
52.77777777777778	75.0	40.0	75.0	27.048494983277592
14.902659296041648	91.66666666666666	77.17391304347827	75.5586592178771	9.017671279356609
3.78680479825518	75.0	75.0	75.0	11.693017127799738
5.520858598108173	75.0	60.41666666666667	75.0	18.566176470588236
33.33333333333333	100.0	3.571428571428571	100.0	100.0
0.0	0.0	0.0	0.0	0.0
66.35135135135134	82.27272727272728	96.66666666666667	73.44827586206897	84.44444444444443
5.412283826773917	100.0	88.75	80.41666666666667	8.9522841656988
36.23188405797101	55.55555555555555	21.428571428571423	38.88888888888889	66.66666666666666
1.4492753623188404	33.33333333333333	33.33333333333333	33.33333333333333	0.9803921568627451
40.59405940594059	46.0	22.22222222222222	60.0	40.310880829015545
0.03457814661134163	16.666666666666664	8.333333333333332	33.33333333333333	16.666666666666664
64.31818181818181	100.0	85.41666666666666	95.0	38.3
10.176192514242691	27.913943355119823	20.122168717674334	21.881612019543052	20.07077352472089
9.098972922502334	18.137254901960784	9.993961352657005	13.589743589743591	8.88888888888889
18.664268473876238	42.39211688752974	29.304521643231325	38.73626373626374	48.71794871794872
11.331679436187661	26.67748917748917	26.89393939393939	22.17159605648814	28.235967926689572
70.4611770973327	79.71014492753623	64.84343952698383	76.94444444444444	63.88661388661389
0.12180267965895249	0.6944444444444444	1.0526315789473684	0.5813953488372093	12.5
55.55555555555555	66.66666666666666	66.66666666666666	66.66666666666666	66.66666666666666
100.0	100.0	100.0	100.0	68.58974358974359
64.70588235294117	80.0	80.0	76.0	41.45235361653272
25.35714285714285	42.857142857142854	42.857142857142854	42.857142857142854	42.857142857142854
39.28571428571428	42.857142857142854	19.64285714285714	42.857142857142854	42.857142857142854
0.5384573074022622	19.33473389355742	7.430664573521717	16.093354135125722	1.8107206077130886
100.0	100.0	45.0	100.0	0.2856109071033204
17.195906625381557	45.83333333333333	10.48611111111111	40.27777777777778	22.474747474747474
52.4390243902439	50.95238095238095	1.1634805537244564	70.0	18.181818181818183
16.666666666666664	16.666666666666664	16.666666666666664	16.666666666666664	16.666666666666664
46.666666666666664	75.0	41.517857142857146	75.0	75.0
0.0	0.0	0.0	0.0	0.0
12.698412698412698	100.0	59.09090909090909	100.0	33.33333333333333
2.393018018018018	20.11494252873563	52.94117647058824	75.0	4.672395273899033
53.69202226345083	64.28571428571429	62.77777777777778	64.28571428571429	51.65572942958103
47.6023976023976	64.28571428571429	64.28571428571429	64.28571428571429	49.200026164311886
26.333333333333332	52.0	49.99999999999999	37.99999999999999	41.3953488372093
50.93214936247723	95.0	80.41666666666667	78.7037037037037	82.14285714285714
54.20837124658782	100.0	94.28571428571428	100.0	52.753807106598984
100.0	100.0	8.585858585858585	100.0	100.0
0.0	0.0	0.0	0.0	0.0
47.12176009644363	79.76190476190476	55.2248993242782	85.71428571428571	72.70408163265304
6.332414977596455	24.798201419361828	21.01559207753898	16.963744690504544	24.473662258327394
0.0	0.0	0.0	0.0	0.0
33.88798701298701	62.5	44.375	60.416666666666664	15.851926749017267
100.0	100.0	100.0	50.0	20.0
6.25	50.0	2.380952380952381	3.8461538461538463	2.5
0.5370963818936829	75.0	75.0	25.0	75.0
0.7751937984496124	7.6923076923076925	1.4285714285714286	1.4705882352941175	100.0
2.8394286126244888	3.0824420479592893	2.463211772232885	14.5104689920661	42.857142857142854
22.387589182014267	13.508260447035955	27.84391534391534	26.51321398124467	42.06349206349206
5.833333333333333	11.538461538461538	10.512820512820515	20.0	13.333333333333334
33.37368963860869	63.372420262664164	39.846300694190724	66.76805451674561	62.65386787125918
2.1388002380050843	4.576807228915662	5.587121212121213	5.461711711711713	13.288146279949558
12.746125461254612	17.36111111111111	14.056451612903226	17.559523809523807	16.28571428571429
16.666666666666664	25.0	1.6666666666666667	50.0	50.0
50.0	50.0	5.0	50.0	25.0
33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333	11.11111111111111
33.33333333333333	33.33333333333333	0.47619047619047616	33.33333333333333	33.33333333333333
33.63725490196078	95.0	60.62499999999999	65.27777777777779	100.0
0.2506265664160401	50.0	100.0	50.0	2.941176470588235
1.075268817204301	33.33333333333333	3.3333333333333335	33.33333333333333	33.33333333333333
49.99999999999999	60.0	44.28571428571429	60.0	47.5
54.99999999999999	60.0	8.467741935483872	48.57142857142857	52.0
7.783007614106642	71.42857142857143	69.04761904761905	61.904761904761905	1.9826007567575445
9.030834110737258	71.42857142857143	39.59183673469388	65.07936507936508	18.854141656662666
33.33333333333333	33.33333333333333	4.761904761904762	33.33333333333333	33.33333333333333
33.33333333333333	16.666666666666664	0.24509803921568626	33.33333333333333	33.33333333333333
50.81300813008131	55.88235294117647	9.583333333333332	100.0	52.5
56.16531165311653	100.0	42.42424242424242	100.0	69.23076923076923
35.37971396612336	100.0	100.0	100.0	49.69696969696969
4.049086715753382	9.61374197075304	1.2028242265653253	29.028358902835887	20.338997168082624
38.459721237892744	100.0	77.77777777777777	91.66666666666666	37.757936507936506
0.6328976351118725	42.857142857142854	42.857142857142854	34.523809523809526	8.412698412698411
81.66666666666667	100.0	100.0	100.0	100.0
0.0	0.0	0.0	0.0	0.0
10.666666666666668	40.0	40.0	27.999999999999996	40.0
61.111111111111114	50.476190476190474	2.290327478868249	100.0	100.0
80.21978021978022	85.18518518518519	40.21826226309923	69.71764822232112	97.6190476190476
5.4720279720279725	42.0	42.49999999999999	42.0	1.317230558796315
100.0	100.0	100.0	100.0	100.0
0.0	0.0	0.0	0.0	0.0
26.203140830800404	45.306122448979586	18.443223443223445	48.8095238095238	43.77880184331797
30.206276058810616	42.46031746031746	6.945846945846945	50.0	30.90702947845805
0.2744901452535824	37.5	50.0	28.846153846153843	3.9230769230769234
28.467943590033357	76.62164653208438	59.41198404049736	58.91873489905842	59.313088413425476
25.71660793944454	63.529959892188984	54.789625330254424	50.2121842941515	55.093365281335196
100.0	85.77235772357723	62.777777777777764	100.0	100.0
33.70786516853933	55.55555555555555	37.5	41.666666666666664	40.0
71.57142857142857	100.0	100.0	100.0	90.28571428571428
63.33333333333334	80.0	80.0	80.0	48.952380952380956
33.33333333333333	50.0	5.88235294117647	100.0	0.1358695652173913
0.0	0.0	0.0	0.0	0.0
68.79432624113475	100.0	100.0	100.0	100.0
25.69314225894178	70.95238095238095	47.03654188948306	100.0	50.476190476190474
100.0	100.0	20.0	100.0	52.702702702702695
100.0	100.0	66.5811965811966	100.0	96.66666666666666
0.0	0.0	0.0	0.0	0.0
58.27505827505828	72.48120300751879	7.162515721394519	80.25445292620866	71.97087378640776
40.655093350802495	63.63636363636363	80.0	44.674063800277395	42.73836765827612
46.76134122287968	73.33333333333334	67.27272727272728	38.90937019969278	25.388398486759144
0.211864406779661	25.0	5.0	12.5	0.10121457489878542
70.6845238095238	72.10791925465838	34.79149262043998	82.29166666666666	82.95454545454544
53.31632653061224	50.57613416988417	17.234327036301544	75.0	75.0
0.14470393794140393	2.2243713733075436	0.396008236971329	14.393939393939393	66.66666666666666
46.21692634312385	83.33333333333334	74.24242424242425	83.33333333333334	70.37037037037037
50.21857923497267	66.66666666666666	66.66666666666666	66.66666666666666	63.33333333333333
100.0	64.28571428571428	50.54347826086957	100.0	100.0
70.0	53.703703703703695	50.452488687782804	100.0	100.0
70.47619047619047	85.71428571428571	63.22820037105751	83.67346938775509	85.71428571428571
67.55102040816327	85.71428571428571	60.30303030303029	80.95238095238095	85.71428571428571
11.231884057971014	66.66666666666666	27.777777777777775	66.66666666666666	66.66666666666666
11.539682539682538	91.66666666666666	65.55555555555554	69.84126984126985	86.66666666666667
83.33333333333333	100.0	100.0	100.0	100.0
85.26315789473684	94.28571428571428	46.04081632653062	100.0	96.66666666666666
45.783957219251334	100.0	96.66666666666666	100.0	44.54545454545455
50.0	7.000000000000001	2.0	50.0	50.0
80.55555555555556	100.0	50.0	100.0	58.25825825825825
41.8407997038134	73.33333333333334	42.11606955793002	71.42857142857143	76.0
100.0	100.0	23.61111111111111	100.0	100.0
64.64458247066942	94.84126984126983	93.05555555555556	78.86904761904762	73.47222222222221
3.7566137566137567	50.0	22.38562091503268	50.0	40.27777777777778
3.145502645502645	50.0	25.83333333333333	50.0	40.27777777777778
45.79937304075234	73.33333333333334	63.0	65.0	50.07246376811594
38.88888888888889	66.66666666666666	38.095238095238095	66.66666666666666	66.66666666666666
7.3232323232323235	100.0	50.0	100.0	33.33333333333333
34.883518017624986	100.0	70.51282051282051	100.0	79.16666666666666
40.560747663551396	60.0	60.0	60.0	25.975155279503102
100.0	100.0	57.37373737373736	100.0	40.77568134171907
100.0	100.0	58.05555555555555	100.0	34.40888194986555
65.05425880425881	87.49999999999997	85.93749999999999	87.49999999999997	76.38888888888887
38.20587737127371	85.93749999999999	87.5	87.49999999999997	48.50029550827423
82.06845238095238	83.74999999999999	74.99999999999999	87.49999999999997	62.847376201034734
75.12626262626262	100.0	65.65656565656566	100.0	82.38095238095238
44.70046082949308	57.14285714285714	57.14285714285714	57.14285714285714	54.285714285714285
57.6222435282838	71.42857142857143	69.04761904761905	71.42857142857143	63.095238095238095
0.0	0.0	0.0	0.0	0.0
61.111111111111114	100.0	32.5	100.0	100.0
3.5187588485134493	60.55555555555555	33.87096774193548	83.33333333333333	91.66666666666666
0.2654934027483047	30.0	34.959349593495936	66.66666666666666	27.777777777777775
0.0	0.0	0.0	0.0	0.0
83.33333333333334	83.33333333333334	60.14957264957265	83.33333333333334	53.105590062111794
0.0	0.0	0.0	0.0	0.0
0.12562814070351758	25.0	2.941176470588235	25.0	3.3333333333333335
25.0	25.0	25.0	25.0	25.0
1.3082349081364828	100.0	66.66666666666666	66.66666666666666	100.0
72.91666666666666	86.66666666666667	66.66666666666667	100.0	100.0
44.77034649476229	100.0	76.9047619047619	100.0	95.83333333333333
0.4463839802471901	31.25	20.416666666666668	32.5	23.75
10.185185185185187	33.33333333333333	20.833333333333332	33.33333333333333	17.28395061728395
43.823163138231635	76.0	39.943977591036415	80.0	24.01696424784766
100.0	100.0	53.703703703703695	83.33333333333333	52.5
8.62348096484859	60.41666666666667	68.74999999999999	46.875	26.26671277086215
12.621654501216545	41.666666666666664	41.666666666666664	37.5	25.25
38.888888888888886	66.66666666666666	66.66666666666666	66.66666666666666	6.387921022067363
22.345824398881636	67.26190476190476	37.9396645021645	53.56206293706294	40.16646489104116
50.0	50.0	50.0	50.0	50.0
73.21428571428572	100.0	100.0	100.0	58.49009900990099
31.93548387096774	30.428571428571427	10.025166543301257	11.146198830409357	3.8391534391534385
50.208333333333336	43.643892339544514	25.648351648351646	26.379310344827587	21.867018333674395
25.0	25.0	25.0	25.0	25.0
18.427898949804824	13.716170168120941	0.9343667815384762	25.42319749216301	22.829424902289226
11.657146793844273	2.6112916624398705	1.4075684893482359	23.823962312197605	28.730104314354175
12.291674681528557	17.85009968773494	2.2584170474103256	36.62337662337662	36.96728295135042
11.876156164486487	7.635786091323649	2.7486021493547383	44.99032882011605	30.791375949478716
9.534760594762329	95.0	66.29901960784314	85.41666666666666	12.206823027718551
66.66666666666666	66.66666666666666	23.333333333333332	66.66666666666666	46.666666666666664
32.14285714285714	50.0	8.423913043478262	50.0	50.0
50.358422939068106	5.5059523809523805	1.397907647907648	51.81818181818182	1.7862134511097443
0.030674846625766874	1.25	8.333333333333332	2.5	0.7352941176470588
50.0	41.666666666666664	2.3233486943164365	50.0	50.0
25.0	41.666666666666664	3.896103896103896	37.5	50.0
1.7821250963288269	8.296066964797614	3.621084797555386	5.1747531932812425	12.437510079019512
2.4463122480690234	66.15384615384615	37.424812030075195	36.6764705882353	30.96784192173576
0.0	0.0	0.0	0.0	0.0
50.0	43.333333333333336	40.0	50.0	34.39613526570049
55.55555555555555	66.66666666666666	66.66666666666666	66.66666666666666	55.55555555555555
36.86594202898551	95.0	91.66666666666666	100.0	2.7220470308200926
0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0
94.28571428571428	94.28571428571428	20.92149708527299	70.0952380952381	90.28571428571428
33.589743589743584	100.0	42.49999999999999	68.05555555555556	44.07407407407407
5.7300756253635825	66.66666666666666	50.0	66.66666666666666	14.285714285714285
0.4455506391347098	66.66666666666666	25.0	20.634920634920633	17.777777777777775
7.788461538461538	100.0	41.666666666666664	83.33333333333333	11.458333333333332
66.66666666666666	66.66666666666666	38.88888888888889	66.66666666666666	66.66666666666666
9.722222222222221	66.66666666666666	26.190476190476186	66.66666666666666	66.66666666666666
59.16666666666666	23.120300751879697	2.944502001713927	91.66666666666666	61.111111111111114
55.55555555555555	66.66666666666666	66.66666666666666	66.66666666666666	66.66666666666666
50.856094991084454	77.12765957446808	65.418410041841	79.0	100.0
51.87122677451498	65.06410256410257	60.14423076923077	78.2258064516129	100.0
5.0	20.0	20.0	20.0	2.857142857142857
2.7777777777777777	1.8518518518518516	3.7037037037037033	0.65359477124183	11.11111111111111
11.11111111111111	1.8518518518518516	11.11111111111111	11.11111111111111	11.11111111111111
75.0	75.0	75.0	75.0	68.75
10.507246376811594	35.0	1.387846961740435	50.0	50.0
1.0416666666666665	0.5952380952380952	0.20491803278688525	25.0	25.0
20.0	20.0	6.666666666666667	2.857142857142857	10.0
2.857142857142857	6.666666666666667	10.0	20.0	20.0
9.226190476190474	41.666666666666664	12.179487179487179	50.0	5.72463768115942
0.14619883040935672	25.0	25.0	5.0	6.25
83.14285714285714	100.0	75.92857142857143	100.0	79.44444444444446
5.555555555555555	8.333333333333332	4.166666666666666	33.33333333333333	33.33333333333333
22.756410256410255	33.93574297188755	5.629734848484849	33.838383838383834	45.83333333333333
20.833333333333336	22.666666666666668	30.000000000000004	24.444444444444446	40.0
58.20000000000001	80.0	80.0	80.0	80.0
0.0	0.0	0.0	0.0	0.0
68.41136751301022	64.66722361459205	72.72326438993105	66.70606776989754	9.352601325274614
51.23456790123457	70.0	52.32558139534884	100.0	83.33333333333333
16.666666666666664	16.666666666666664	16.666666666666664	16.666666666666664	16.666666666666664
68.91920473773266	79.0	77.63157894736842	77.63157894736842	75.62893081761007
5.033390299572953	37.48876323579077	39.47992530345471	32.60597245891363	26.160373510378626
9.128937267163929	34.33385876590745	37.19797635581873	33.046526786815356	18.419429462769408
13.262353747065978	15.527453453530041	10.96709883820474	18.659371296096836	11.095762471277178
16.62591221414751	52.263708513708515	79.24242424242425	100.0	78.2748538011696
1.8341708542713566	55.55555555555555	38.46153846153846	24.444444444444446	0.21891319122320582
3.7994891443167305	18.518518518518515	16.666666666666664	18.518518518518515	12.96296296296296
0.423728813559322	0.3225806451612903	0.30120481927710846	7.142857142857142	12.5
44.518518518518526	100.0	55.69230769230769	54.77272727272727	29.865443622274885
58.01587301587301	96.66666666666666	56.227106227106226	53.58577165806081	4.367818423545978
32.627256168239775	92.66666666666666	59.09090909090908	54.04063860667634	21.857222789860362
36.73147990221161	35.02952602952603	28.681892819823858	44.264367816091955	20.596449913237997
35.0	50.0	22.5	50.0	50.0
80.95238095238095	100.0	70.0	100.0	100.0
77.77777777777777	91.66666666666666	39.48194662480377	67.96536796536796	100.0
100.0	100.0	91.66666666666666	86.66666666666667	100.0
57.00000000000001	80.0	14.465811965811968	80.0	65.33333333333333
7.270980140935297	28.57142857142857	19.047619047619047	14.320857494289227	16.19047619047619
100.0	100.0	100.0	100.0	100.0
34.39716312056738	50.0	50.0	50.0	43.333333333333336
17.425925925925924	50.0	50.0	36.45833333333333	28.670634920634924
70.0	100.0	7.650471356055112	100.0	100.0
25.611265646731567	63.20000000000001	25.333333333333336	80.0	62.05128205128205
36.470588235294116	59.375	11.35204081632653	75.0	3.858169129720854
7.873230373230372	50.0	4.8188025210084025	59.375	1.914736104831059
0.4182854182854183	2.4145299145299144	3.695652173913043	2.128917800118273	0.5848355580019264
11.241161616161614	75.25188916876574	22.100632228375957	51.21951219512195	49.6031746031746
20.654244306418214	57.14285714285714	52.38095238095237	35.609243697478995	18.425786542224895
33.56410736420241	85.71428571428571	85.71428571428571	58.21995464852607	45.90885305171019
20.370370370370374	33.33333333333333	27.777777777777775	33.33333333333333	33.33333333333333
25.0	50.0	7.142857142857142	16.666666666666664	50.0
50.0	50.0	4.545454545454546	3.571428571428571	50.0
100.0	100.0	2.7027027027027026	100.0	1.0416666666666665
84.93650793650794	100.0	52.29166666666667	100.0	91.86507936507937
25.0	50.0	2.857142857142857	50.0	0.32573289902280134
32.53241140881591	80.0	80.0	80.0	80.0
16.41212395725284	32.27891156462585	20.808987392007815	37.30337078651685	26.017316017316016
15.989735079233547	37.213210655144636	32.71393042185446	54.395773717807614	48.16849816849816
22.394817547233906	40.448038625881196	36.32521869848711	50.84368530020704	37.37060041407867
61.663050466088066	82.29166666666666	65.9965034965035	77.43055555555556	78.125
61.74531351001939	87.5	62.88547518055714	81.59722222222221	82.06845238095238
40.476190476190474	83.33333333333333	71.21212121212122	77.77777777777777	44.84605087014725
23.284420617864164	58.14814814814816	68.68686868686868	62.309368191721134	43.436724565756826
65.35001097213079	85.71428571428571	85.71428571428571	85.71428571428571	85.71428571428571
100.0	50.0	11.11111111111111	100.0	100.0
68.0952380952381	86.66666666666667	64.28571428571428	100.0	34.449023199023195
38.05555555555556	56.666666666666664	35.55822466254862	40.74074074074074	18.088504088504088
19.353248005610588	69.33479532163742	28.333333333333332	54.93563895781638	100.0
1.2842007349123927	33.01587301587301	6.867167919799498	27.537016973636696	0.3943913791389932
3.239009816474605	60.0	45.33333333333333	60.0	4.210722090482168
16.666666666666664	50.0	10.0	16.666666666666664	50.0
23.140495867768596	100.0	42.063492063492056	80.55555555555556	47.592592592592595
54.761904761904766	100.0	100.0	100.0	100.0
100.0	100.0	100.0	100.0	100.0
8.084257618947712	59.04761904761905	21.181698485845953	33.36834733893558	4.4764971017448945
30.555555555555557	26.666666666666668	25.53191489361702	41.666666666666664	50.0
100.0	100.0	75.0	75.0	100.0
0.0	0.0	0.0	0.0	0.0
73.68767035433702	88.88888888888889	88.88888888888889	87.65432098765432	83.00653594771241
83.69047619047619	86.66666666666666	87.65432098765432	88.88888888888889	87.65432098765432
95.0	100.0	100.0	100.0	100.0
24.860627177700344	100.0	100.0	100.0	76.78571428571429
5.0	25.0	25.0	25.0	25.0
0.28446048604639346	60.0	45.33333333333333	60.0	4.645161290322581
30.62350647912111	66.34920634920634	41.813519813519804	62.68253968253966	57.08517427589591
50.0	50.0	50.0	50.0	50.0
100.0	100.0	22.22222222222222	100.0	16.5
100.0	61.111111111111114	6.506238859180035	100.0	22.916666666666664
100.0	100.0	58.33333333333333	100.0	100.0
2.127659574468085	5.88235294117647	1.4492753623188406	1.6129032258064515	3.8461538461538463
17.830746489283072	48.333333333333336	28.104575163398692	37.22222222222222	37.53654970760233
52.0	60.0	23.043478260869563	60.0	54.99999999999999
55.22486772486772	88.88888888888889	51.284219001610296	100.0	100.0
51.515151515151516	66.66666666666666	63.33333333333333	66.66666666666666	34.722222222222214
52.08190834473324	80.55555555555554	62.96296296296296	77.22222222222221	43.56646825396825
26.07142857142857	28.333333333333332	18.9873417721519	29.6875	37.5
26.96640767824497	50.0	34.89046391752577	36.60714285714286	37.00657894736842
4.0	20.0	9.090909090909092	25.0	3.225806451612903
0.3597122302158274	50.0	8.333333333333332	50.0	1.25
100.0	100.0	100.0	66.66666666666666	100.0
50.73529411764706	75.0	52.38095238095237	75.0	51.470588235294116
21.90476190476191	40.0	14.66666666666667	26.666666666666668	21.379310344827584
52.830188679245296	71.42857142857143	49.01360544217687	71.42857142857143	69.04761904761905
52.61904761904762	71.42857142857143	31.519274376417233	67.3469387755102	46.974548440065675
50.0	50.0	100.0	50.0	33.33333333333333
16.72077922077922	25.0	22.22222222222222	22.22222222222222	17.543859649122805
68.48595848595848	85.46099290780143	11.472825998965888	100.0	100.0
50.56022408963585	61.11111111111111	12.16931216931217	66.66666666666666	50.6060606060606
50.399201596806385	59.52380952380951	25.48076923076923	66.66666666666666	66.66666666666666
77.32558139534885	47.87593984962406	3.197278911564626	36.78799270904534	1.487132685784115
62.5	37.85380116959064	0.21973029378251824	62.5	62.5
75.0	59.01181227207864	0.3048193230111522	75.0	75.0
16.719361816344573	39.42307692307692	31.534090909090907	42.70833333333333	9.824929971988796
50.85227272727273	68.74999999999999	31.83229813664596	75.0	45.614035087719294
55.816652161299686	91.66666666666666	100.0	75.0	68.5185185185185
100.0	83.33333333333333	7.936507936507936	100.0	100.0
26.678132392138576	48.3433014354067	34.54086317722682	46.74779333927361	42.29906543958272
1.013465119610371	66.66666666666666	66.66666666666666	30.0	16.739686016794447
2.9438682123245883	100.0	100.0	10.238095238095237	2.2314814814814814
100.0	100.0	100.0	100.0	100.0
57.14285714285714	100.0	100.0	100.0	10.1010101010101
1.5038254397522135	26.42857142857143	21.444444444444443	19.545454545454543	9.161367249602543
17.560147748826992	30.05050505050505	11.896135265700483	34.84848484848485	21.003281762775433
18.844781445138267	28.940568475452196	11.613756613756614	35.11904761904761	29.059829059829056
50.0	50.0	50.0	50.0	50.0
27.999999999999996	30.000000000000004	10.500000000000002	25.71428571428571	40.0
27.999999999999996	27.999999999999996	20.10840108401084	27.999999999999996	40.0
0.24271844660194172	50.0	50.0	10.0	16.666666666666664
25.462962962962965	18.055555555555554	26.851851851851848	50.0	41.666666666666664
34.08138351983723	60.00000000000001	37.121212121212125	40.95238095238095	41.664275466284074
21.71066045692911	80.0	73.33333333333334	68.33333333333333	30.30188679245283
0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0
1.4446302489780751	6.171735241502684	3.0971479500891266	3.2975085490962384	1.1107038123167154
60.18518518518518	100.0	100.0	100.0	100.0
33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333
33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333
2.3333333333333335	52.22222222222223	4.708222811671088	57.14285714285714	1.7935349322210636
0.9901109794724243	26.666666666666668	51.53846153846153	50.81300813008131	0.38429406850459485
30.82191780821918	60.0	60.0	60.0	40.4
58.52941176470588	61.9047619047619	22.590909090909086	70.0	65.38461538461539
7.31925128595923	44.16666666666666	31.21794871794872	42.857142857142854	17.916666666666664
0.48846516007532953	3.26797385620915	1.5968525804211986	3.202614379084967	0.6940040865215247
37.76444609878755	75.0	75.0	75.0	64.28571428571429
100.0	100.0	100.0	100.0	70.0
61.59186795347509	96.82539682539682	61.858974358974365	92.76437847866418	41.28550758997407
24.346366969444837	82.14285714285712	64.9659863945578	79.76190476190476	50.3236789844398
28.145982623303667	69.99999999999999	62.88461538461537	69.99999999999999	62.499999999999986
0.0	0.0	0.0	0.0	0.0
55.06755260243632	100.0	52.85714285714285	100.0	24.03654485049834
21.071428571428573	65.0	65.0	47.916666666666664	75.0
0.0	0.0	0.0	0.0	0.0
61.111111111111114	100.0	100.0	100.0	100.0
100.0	100.0	100.0	100.0	100.0
0.17390397417061182	6.302521008403361	1.048476625138769	3.6255411255411247	66.66666666666666
0.05159958720330237	16.666666666666664	16.666666666666664	16.666666666666664	0.08375209380234507
76.4423076923077	100.0	100.0	100.0	100.0
87.49999999999997	87.49999999999997	58.598484848484844	87.49999999999997	87.49999999999997
27.0	50.0	25.287356321839084	50.0	50.0
83.33333333333333	100.0	100.0	100.0	70.0
25.0	25.0	4.166666666666666	25.0	25.0
7.6923076923076925	7.142857142857142	4.545454545454546	1.639344262295082	3.4482758620689653
1.095350669818755	9.423076923076923	45.83333333333333	10.269151138716357	24.853801169590643
0.08064516129032258	50.0	50.0	16.666666666666664	16.666666666666664
100.0	100.0	100.0	100.0	100.0
50.17482517482518	100.0	100.0	100.0	41.85116851168511
0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0
53.57142857142857	100.0	100.0	83.33333333333333	52.702702702702695
25.0	25.0	25.0	25.0	25.0
25.0	25.0	25.0	25.0	25.0
0.0	0.0	0.0	0.0	0.0
69.8489010989011	100.0	80.55555555555556	95.0	57.98245614035088
58.437608620090366	100.0	79.0	79.86111111111111	31.07526304247616
75.0	100.0	100.0	86.66666666666667	100.0
0.6666666666666667	50.0	50.0	50.0	0.5235602094240838
33.436373003606384	33.33333333333333	38.888888888888886	55.55555555555555	3.6752136752136746
0.0	0.0	0.0	0.0	0.0
50.24771714649432	69.16666666666667	63.74999999999999	79.28571428571428	32.572717852323116
66.83141131246568	91.66666666666666	31.216931216931215	68.01801801801801	68.9922480620155
0.13157894736842105	10.0	0.17857142857142858	20.0	20.0
34.411764705882355	75.0	75.0	75.0	50.0
24.616292627641492	47.454427925016155	21.70942996973434	67.95918367346938	17.552081955248603
0.17787201019968554	4.219165458061398	4.792929292929293	1.6775455121319782	0.705772374069013
31.49391335481561	56.34920634920634	22.459445316588173	51.04166666666667	47.38095238095238
0.24691358024691357	33.33333333333333	33.33333333333333	16.666666666666664	11.11111111111111
16.883116883116884	28.57142857142857	28.57142857142857	28.57142857142857	1.9631531259438235
0.6097560975609756	100.0	100.0	100.0	100.0
33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333
0.11037527593818984	16.666666666666664	16.666666666666664	16.666666666666664	0.273224043715847
0.8711499908875524	33.33333333333333	40.0	40.0	40.0
40.0	40.0	40.0	40.0	40.0
5.762594893029675	26.58730158730159	2.7291105121293797	17.166666666666668	2.257549361207898
15.360749246219074	84.15178571428572	42.86013019439986	87.5	29.187305476264058
0.6060606060606061	1.2345679012345678	0.39370078740157477	0.7462686567164178	8.333333333333332
47.57895895234951	75.3448275862069	65.43668122270742	78.125	28.73924239179112
8.293075684380032	42.857142857142854	42.857142857142854	42.857142857142854	31.249999999999993
100.0	100.0	0.4251613124656782	100.0	100.0
100.0	100.0	91.66666666666666	100.0	100.0
42.073719466728846	100.0	100.0	77.53968253968253	68.21612349914237
55.35714285714286	75.0	68.74999999999999	75.0	62.5
34.276729559748425	50.0	43.333333333333336	43.333333333333336	34.31372549019608
22.84005726602966	59.52380952380951	54.76190476190476	54.166666666666664	35.642135642135635
6.361749680715198	50.0	13.095238095238093	50.0	41.666666666666664
51.683768656716424	77.56410256410257	69.50757575757575	100.0	39.51277480689245
21.895424836601304	48.57142857142857	24.87179487179487	54.99999999999999	43.74999999999999
54.12843316460443	80.0	73.03571428571429	80.0	22.239315900643135
31.052244297277408	54.6875	39.03061224489796	42.13250517598344	37.72522522522523
40.5562224889956	63.33333333333333	66.66666666666666	63.33333333333333	61.11111111111111
46.072281959378735	59.52380952380951	39.360269360269356	63.33333333333333	59.16666666666666
25.0	25.0	25.0	25.0	25.0
3.7150127226463106	9.583333333333332	1.7986152919927754	3.7745098039215685	21.21212121212121
50.2225236987924	66.97761194029852	55.13565891472868	56.160646076612466	55.41044776119403
50.63510056970121	55.418072740907384	48.914565826330524	55.28543783260764	54.16117698726395
44.81925243215566	100.0	100.0	100.0	100.0
76.32616947615615	89.57025880102802	75.40284070550494	85.19773175542407	100.0
44.09090909090909	63.33333333333333	63.33333333333333	66.66666666666666	63.33333333333333
100.0	2.941176470588235	100.0	14.285714285714285	100.0
41.069329208268876	59.76190476190476	37.333333333333336	70.0	16.843156843156844
34.23423423423423	55.55555555555555	55.55555555555555	44.44444444444444	37.03703703703704
17.948717948717945	18.75	19.696969696969695	22.22222222222222	18.75
60.0	60.0	60.0	60.0	60.0
25.21551724137931	30.0	12.971698113207546	25.23148148148148	25.057012542759406
78.03030303030303	100.0	100.0	100.0	64.375
55.158415841584166	80.0	80.0	80.0	62.28571428571429
0.1893939393939394	50.0	50.0	50.0	2.272727272727273
0.0	0.0	0.0	0.0	0.0
0.13550135501355012	50.0	50.0	50.0	10.0
7.144906155233177	54.285714285714285	45.95238095238095	42.00680272108844	5.58967112024666
1.6683103434852002	39.28571428571428	29.93197278911564	39.28571428571428	0.21281321895333674
21.597300337457817	35.71428571428571	29.761904761904763	34.69387755102041	37.142857142857146
21.21495327102804	51.481481481481474	45.90643274853801	53.703703703703695	25.84582198001817
25.300785060621543	39.642857142857146	31.874999999999996	34.82142857142857	35.0
86.66666666666667	100.0	26.984126984126984	100.0	100.0
5.428571428571428	36.66666666666667	4.448742746615087	36.36363636363636	0.7423997345609887
39.22218132744448	100.0	58.85899814471243	80.55555555555556	33.19677871148459
0.14040499920898591	50.0	35.0	30.555555555555557	5.961538461538462
22.59477354633064	71.42857142857143	71.42857142857143	58.65079365079365	25.208939223491583
74.76190476190476	100.0	100.0	100.0	96.66666666666666
65.65891472868218	100.0	100.0	100.0	100.0
76.82291666666666	84.72222222222221	50.93180973615756	87.5	60.43969849246231
75.2770083102493	81.25	8.14359501409861	78.84615384615384	82.14285714285714
75.94339622641509	83.33333333333333	9.936579923678085	76.19047619047619	79.34782608695652
32.04151744733527	79.82764149430817	92.91747888239117	50.97284633204173	45.64892222786959
68.05555555555556	57.59637188208616	7.689950980392157	80.55555555555556	100.0
0.0	0.0	0.0	0.0	0.0
0.2735155018392013	13.636363636363638	25.0	40.0	23.333333333333332
0.0	0.0	0.0	0.0	0.0
33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333
17.047619047619047	60.0	38.33333333333333	60.0	26.19607843137255
0.46171361106426034	37.5	6.781914893617021	11.309523809523808	41.666666666666664
100.0	100.0	2.857142857142857	100.0	0.819672131147541
0.47014482547259007	66.66666666666666	9.477124183006536	66.66666666666666	66.66666666666666
100.0	100.0	16.666666666666664	100.0	100.0
25.132802124833997	41.666666666666664	50.0	51.08695652173913	3.075765972607078
7.142857142857142	34.78260869565217	34.24657534246576	33.565621370499414	0.2542546154308738
21.578947368421055	22.94372294372294	17.970521541950113	30.357142857142854	39.28571428571428
14.416177429876056	28.57142857142857	28.57142857142857	28.57142857142857	28.57142857142857
4.675324675324675	40.0	8.444444444444445	40.0	40.0
40.22388059701492	54.99999999999999	40.0	48.57142857142857	34.615384615384606
50.74999999999999	32.67857142857143	4.831780538302278	75.0	65.0
1.5195713482657698	43.46153846153846	9.145408163265307	38.1737012987013	100.0
39.87886382623224	57.87477954144621	62.257495590828924	64.85690235690235	55.694038844852365
6.098051034759895	31.63265306122449	9.523809523809524	42.857142857142854	42.857142857142854
62.5	100.0	100.0	100.0	100.0
100.0	100.0	3.7868162692847123	100.0	100.0
66.457943196005	90.21464646464645	48.62044398809105	91.66666666666666	12.691729743800689
43.59312317859675	58.416179337231966	28.960539571484095	69.3939393939394	4.459172613983511
51.3576832968468	54.67218213228852	32.000519904931664	61.342592592592595	1.7224704444050978
45.49527665317139	31.165542293720815	7.235400489309648	56.44444444444444	63.0
26.5625	50.0	50.0	50.0	25.694444444444443
58.059845559845556	79.34782608695652	33.5357624831309	83.03571428571428	48.370370370370374
25.458715596330272	8.597883597883598	0.7779799818016379	2.6157407407407405	25.943396226415093
2.9146141215106733	3.6458333333333335	5.88235294117647	1.4683406113537119	50.0
33.64928909952607	66.66666666666666	66.66666666666666	66.66666666666666	66.66666666666666
33.686067019400355	66.66666666666666	55.55555555555555	66.66666666666666	66.66666666666666
8.227522195318805	73.33333333333334	80.0	80.0	64.33333333333334
0.30555030555030555	27.999999999999996	40.0	33.33333333333333	20.0
35.22349936143039	67.7536231884058	48.61111111111111	56.906906906906904	9.014740648032262
100.0	100.0	100.0	100.0	0.8064516129032258
66.66666666666666	66.66666666666666	66.66666666666666	66.66666666666666	66.66666666666666
67.37588652482269	62.22222222222222	41.269841269841265	91.66666666666666	61.111111111111114
35.41766070449985	60.91269841269842	40.894950945202204	67.36111111111111	77.22222222222223
100.0	100.0	75.0	100.0	100.0
21.76276352552705	46.0	40.967741935483865	54.99999999999999	22.34285714285714
21.634199134199132	41.07142857142857	40.24096385542168	40.1639344262295	52.0
6.985379107393197	38.69658119658119	46.689814814814824	43.28869047619048	37.42424242424243
5.4045015442074265	35.476190476190474	38.39285714285714	25.496031746031743	20.0
40.74999999999999	60.0	60.0	60.0	60.0
40.08771929824561	52.0	43.33333333333333	52.0	54.99999999999999
7.033169533169533	75.0	25.624999999999996	68.75	20.555555555555554
6.992544492544492	75.0	75.0	56.666666666666664	9.027777777777777
0.0	0.0	0.0	0.0	0.0
13.010204081632654	50.0	50.0	50.0	50.0
100.0	100.0	100.0	100.0	100.0
0.0	0.0	0.0	0.0	0.0
33.089133089133085	42.857142857142854	41.07142857142856	42.857142857142854	42.857142857142854
36.41094368781996	48.41269841269841	40.94182500586441	46.19047619047619	47.85714285714286
16.106495130885374	36.62131519274376	19.68967362225789	28.142857142857135	4.043871370470628
50.0	50.0	50.0	50.0	50.0
8.333333333333332	33.33333333333333	33.33333333333333	33.33333333333333	16.666666666666664
47.10758377425044	64.28571428571428	67.3469387755102	71.42857142857143	67.3469387755102
69.51286261631088	99.99999999999997	100.0	99.99999999999997	99.99999999999997
30.248423570341377	81.66666666666667	56.11607142857142	70.41666666666666	28.006125080593165
72.50791139240506	100.0	91.50793650793649	91.66666666666666	77.33437663015128
15.050817781890846	46.11264968679764	28.206989544785934	49.24693496172719	22.336859103152424
16.02632735305347	47.85456213375057	31.47135287516693	56.95708065445946	42.29713978949563
50.0	50.0	50.0	50.0	50.0
0.78125	50.0	16.666666666666664	25.0	0.13192612137203166
35.45454545454545	44.61538461538462	11.11111111111111	41.9047619047619	60.0
49.99999999999999	60.0	41.9047619047619	60.0	60.0
70.87765957446808	100.0	95.0	91.66666666666666	31.21529692958265
25.143129770992363	34.37499999999999	28.409090909090907	37.5	34.37499999999999
100.0	100.0	0.7633587786259541	100.0	100.0
50.0	11.11111111111111	1.1111111111111112	100.0	100.0
76.58119658119658	78.63157894736842	28.46272302024258	61.43939393939395	58.11494252873564
0.04681647940074906	1.5873015873015872	0.2544529262086514	11.11111111111111	0.5376344086021505
34.60745942212501	70.41666666666666	79.54545454545455	61.858974358974365	6.078356259560075
50.0	50.0	50.0	50.0	50.0
6.738461748264737	85.71428571428571	78.57142857142856	57.5283446712018	6.154225998527764
2.066247818469356	66.19047619047619	58.4873949579832	42.32993197278911	4.62867087867088
94.80519480519479	99.99999999999997	99.99999999999997	99.99999999999997	99.99999999999997
1.073170731707317	27.777777777777775	3.6274509803921564	16.666666666666664	0.3121917316832571
27.0	83.33333333333333	1.168091168091168	75.0	8.713561470215463
25.635512232415902	68.74999999999999	33.59375	75.0	68.74999999999999
100.0	100.0	83.33333333333333	83.33333333333333	75.0
73.61111111111111	83.33333333333334	70.9090909090909	83.33333333333334	62.47086247086248
52.12418300653595	80.55555555555554	69.35483870967742	75.92592592592592	50.994848040114974
28.218801712039433	100.0	100.0	100.0	49.310776942355886
91.02564102564102	100.0	91.50793650793649	100.0	100.0
26.52132208294721	58.92857142857143	57.91666666666666	62.5	40.27777777777777
50.939982347749336	85.41666666666666	35.0	86.11111111111111	8.01470131644312
41.935483870967744	33.725490196078425	1.7703738933807267	31.538461538461533	46.66666666666666
82.14285714285714	100.0	100.0	89.28571428571428	100.0
14.666666666666664	21.428571428571427	28.57142857142857	19.047619047619047	15.789473684210522
14.336372847011145	16.3265306122449	28.57142857142857	15.527950310559005	14.666666666666664
52.642857142857146	100.0	94.28571428571428	100.0	100.0
4.688034188034187	50.0	50.0	38.888888888888886	8.627450980392156
100.0	100.0	41.666666666666664	75.0	100.0
16.666666666666664	16.666666666666664	8.333333333333332	16.666666666666664	16.666666666666664
16.795865633074936	27.777777777777775	7.309941520467836	19.047619047619047	20.370370370370374
8.6002886002886	100.0	73.33333333333334	86.66666666666667	47.77777777777778
100.0	100.0	7.142857142857142	100.0	100.0
16.25	50.0	37.5	50.0	35.0
75.0	100.0	100.0	100.0	63.25757575757576
71.4146477304372	100.0	100.0	95.83333333333333	83.88888888888889
74.00568181818183	80.90909090909092	80.16528925619835	81.81818181818183	49.96855158405785
7.524038461538461	75.0	68.74999999999999	75.0	13.928571428571429
0.14970059880239522	25.0	4.166666666666666	25.0	2.272727272727273
75.48309178743962	100.0	100.0	100.0	100.0
3.6659198888361915	25.35714285714285	23.333333333333332	39.28571428571428	1.5754181008363555
70.0	100.0	100.0	100.0	50.54945054945055
66.78417547982764	66.96252465483235	0.6161877749003165	83.33333333333333	91.66666666666666
6.840580121876731	39.8886827458256	41.88311688311688	47.448979591836725	0.34436754814642173
11.215213358070502	60.0	48.333333333333336	60.0	54.99999999999999
30.965087526966688	83.33333333333334	73.07692307692308	73.05555555555556	54.994388327721666
21.34159311594692	53.069002685891995	21.951011816219317	58.332447436806056	1.5877398547563961
0.0	0.0	0.0	0.0	0.0
16.74233825198638	44.44444444444444	19.444444444444443	11.390051139005115	2.3164335664335662
35.912698412698404	50.0	44.841269841269835	50.0	44.047619047619044
34.60810023310024	66.66666666666666	66.66666666666666	66.66666666666666	39.12698412698413
44.7953216374269	66.82564917859035	5.887014719056943	55.66389791741905	17.661913250148544
0.0	0.0	0.0	0.0	0.0
39.00879296562749	86.66666666666667	68.93939393939394	100.0	6.3121944204774225
27.777777777777775	66.66666666666666	66.66666666666666	66.66666666666666	1.2573099415204676
0.24630541871921183	50.0	12.5	7.142857142857142	25.0
0.0	0.0	0.0	0.0	0.0
1.5862485495253855	26.881648936170212	2.7203570107288195	13.954545454545455	7.887254901960785
5.151515151515151	20.0	20.0	20.0	20.0
0.3784921652818826	29.166666666666664	25.735294117647058	13.07471264367816	2.6908396946564888
77.16183574879226	88.88888888888889	88.88888888888889	86.66666666666666	78.81136950904393
3.125	12.5	8.333333333333332	12.5	0.7575757575757576
34.003783552255854	75.0	75.0	68.63095238095238	50.13136288998358
13.636363636363638	20.38834951456311	1.455737704918033	27.999999999999996	40.0
44.554637281910004	49.67532467532467	24.590271781587923	53.24675324675323	14.478157661859314
49.999999999999986	54.54545454545454	34.227521112767015	51.515151515151516	32.61089687211059
16.940317812269033	50.0	43.333333333333336	35.0	23.47222222222222
58.33333333333333	83.33333333333333	12.878787878787879	100.0	100.0
31.42565938300147	26.656201176620097	34.19316766113697	22.942612942612943	81.85185185185185
33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333
1.325565687267815	29.545454545454547	13.333333333333334	29.166666666666664	3.4922394678492243
12.75252525252525	25.0	12.556818181818183	25.0	6.944444444444445
100.0	100.0	4.545454545454546	100.0	20.0
33.40380549682875	66.66666666666666	37.77777777777778	66.66666666666666	33.7995337995338
67.31601731601731	73.33333333333334	34.82905982905983	60.55555555555555	0.7440211053013043
6.21537503890445	100.0	100.0	50.0	83.33333333333333
12.438672438672437	86.66666666666667	100.0	23.809523809523807	100.0
100.0	95.0	66.2987012987013	91.66666666666666	60.51136363636363
54.761904761904766	100.0	83.33333333333333	100.0	100.0
42.14143990929705	80.41666666666667	51.388888888888886	100.0	27.76266706360483
45.83333333333333	35.18518518518518	10.132109270040305	45.83333333333333	22.27602905569007
50.0	50.0	23.57142857142857	50.0	23.26839826839827
50.919397279849754	77.60416666666667	69.32959401709402	65.69444444444444	72.0126139478549
53.558186777153395	64.14698447092813	42.11839038696014	60.029761904761905	61.720328282828284
54.166666666666664	83.33333333333333	57.14285714285714	100.0	83.33333333333333
51.13636363636363	75.0	14.285714285714285	75.0	70.0
11.805555555555555	100.0	70.0	100.0	75.0
16.666666666666664	16.666666666666664	5.555555555555555	16.666666666666664	16.666666666666664
100.0	100.0	100.0	100.0	100.0
14.685130084545882	88.75	100.0	82.14285714285714	2.3299980559403175
1.1301742919389977	22.22222222222222	22.22222222222222	12.96296296296296	2.1296296296296293
23.688750862663905	42.92200421598832	42.9399585921325	43.28358208955223	50.0
16.028775146422205	57.238992501442034	57.22486468755127	58.730158730158735	50.39682539682539
87.61904761904762	96.66666666666666	28.177248677248677	92.66666666666666	20.163206684945816
75.14450867052022	87.5	89.28571428571428	89.28571428571428	95.0
25.0	50.0	50.0	50.0	50.0
0.7067255217141066	75.75757575757575	56.74603174603175	100.0	11.90905190905191
50.0	50.0	35.0	50.0	25.806451612903224
40.0	40.0	16.666666666666664	40.0	40.0
42.70382050354134	80.0	58.07692307692308	68.8888888888889	28.88593334376467
6.9183542055244684	42.857142857142854	7.638888888888889	36.333333333333336	5.375449443129002
57.14285714285714	25.40160642570281	3.046594982078853	50.78125	17.231638418079097
53.333333333333336	100.0	83.33333333333333	100.0	100.0
100.0	100.0	100.0	100.0	100.0
1.0869565217391304	50.0	0.7142857142857143	50.0	0.16778523489932887
54.548346055979636	63.153310104529616	37.29114971050455	75.43859649122807	30.764543720161758
1.9498943725278675	32.166666666666664	49.16666666666667	25.520833333333336	4.376212023270846
60.32653061224491	80.0	76.0	80.0	66.66666666666666
100.0	100.0	100.0	100.0	89.0909090909091
5.777892522531698	57.8125	40.026041666666664	49.14473684210527	26.785714285714285
17.5	25.0	25.0	25.0	25.0
32.81435472739821	100.0	72.95238095238095	100.0	70.86206896551724
10.202834878409242	66.66666666666666	51.9047619047619	48.73188405797101	37.77777777777778
18.079449200525435	66.66666666666666	66.66666666666666	66.66666666666666	35.107575078440156
17.14641080312722	50.0	50.0	50.0	34.009009009009006
16.964214399037147	22.46968007837573	51.075268817204304	50.96153846153846	44.565217391304344
0.0	0.0	0.0	0.0	0.0
40.3896225606752	65.77380952380952	44.07248157248157	75.0	75.0
100.0	100.0	100.0	100.0	100.0
50.326797385620914	66.66666666666666	58.33333333333333	59.52380952380951	63.33333333333333
36.11111111111111	50.0	9.603174603174603	50.0	50.0
51.14942528735632	100.0	100.0	100.0	100.0
50.0	50.0	8.333333333333332	50.0	50.0
60.10309278350516	73.33333333333334	76.0	76.0	42.24313725490196
51.45454545454545	80.0	76.0	80.0	45.83333333333333
13.924458672357831	85.71428571428571	57.738095238095234	85.71428571428571	59.523809523809526
56.72932330827067	85.71428571428571	46.386946386946384	83.67346938775509	46.28922815945716
50.0	50.0	41.666666666666664	50.0	41.666666666666664
0.11386864128967567	27.777777777777775	23.333333333333332	13.095238095238093	1.2408127972330307
17.628205128205128	35.28093036289758	7.01948125495526	51.61290322580645	72.91666666666666
8.157969216032047	33.96934215049849	2.7156054387175663	35.245789401615774	100.0
0.5102040816326531	100.0	100.0	100.0	4.3478260869565215
0.05707762557077625	1.6666666666666667	4.166666666666666	3.571428571428571	2.083333333333333
27.317202673455142	42.770705990744645	27.692469477976438	32.63751964249006	41.47671999531177
28.50147425266565	49.18859465055118	49.08060179199885	50.03243284493285	38.1787238431986
47.24402201294423	100.0	99.99999999999999	100.0	53.668208186280474
20.0	20.0	0.6451612903225806	20.0	20.0
17.73115380294349	50.0	34.72222222222222	50.0	29.54545454545454
29.761904761904763	100.0	100.0	100.0	4.924242424242424
20.427570427570423	44.44444444444444	35.44973544973545	40.74074074074074	33.412840389584574
13.596273554432548	44.44444444444444	44.44444444444444	44.44444444444444	19.561096529600466
4.307310899602988	33.33333333333333	33.33333333333333	13.05932629462041	4.0056022408963585
5.226244343891403	50.0	50.0	41.666666666666664	6.944444444444445
60.826844003399714	71.005291005291	29.080632854217757	77.77777777777779	57.08180708180708
81.50230830643201	100.0	61.83947585890577	97.97979797979798	69.95884773662551
16.857142857142854	33.33333333333333	21.428571428571423	33.33333333333333	18.627450980392158
24.21548809066798	83.33333333333334	61.66666666666667	59.39393939393939	47.87372849763008
0.9877085162423178	28.57142857142857	34.25925925925925	16.81070340169673	19.57070707070707
0.8800760741455051	18.515463917525775	27.97939068100358	16.785470976711853	28.220255653883974
16.214285714285715	64.21052631578948	54.333333333333336	64.70588235294117	7.208080808080808
37.062340926612386	94.84126984126983	95.83333333333333	95.83333333333333	89.68253968253967
0.0	0.0	0.0	0.0	0.0
40.279329608938546	91.66666666666666	68.05555555555556	47.77777777777778	70.51282051282051
36.49784150477953	100.0	74.35897435897436	72.22222222222221	76.66666666666666
1.4526810724289714	35.71428571428571	5.791805094130675	25.36956679948329	3.3375320517138403
33.33333333333333	100.0	41.666666666666664	100.0	55.55555555555556
42.857142857142854	39.28571428571428	29.44606413994169	42.857142857142854	37.142857142857146
12.917026047955837	86.66666666666667	55.55555555555556	28.444444444444443	27.136752136752136
3.706198173411289	75.0	75.0	75.0	31.372549019607842
25.239234449760765	50.0	32.14285714285714	41.666666666666664	41.666666666666664
26.190476190476193	50.0	50.0	41.666666666666664	50.0
12.526997840172784	17.5	25.0	20.833333333333332	0.15485973801285222
40.966003316749585	37.898989898989896	12.95785440613027	31.09440267335004	68.8888888888889
10.427350427350428	33.214285714285715	24.13333333333333	25.3030303030303	54.99999999999999
36.82343234323432	75.37878787878788	75.17064846416382	76.33333333333333	71.78030303030303
0.014459224985540774	14.285714285714285	4.761904761904762	14.285714285714285	0.0655307994757536
0.03160556257901391	25.0	3.125	25.0	25.0
29.782821174446788	65.42617046818727	49.26129426129426	55.83160800552105	17.86765998201622
0.5695069951255686	16.171875	9.027777777777777	14.012124552218241	0.9375203679966186
0.06493506493506493	50.0	50.0	16.666666666666664	0.9615384615384616
20.833333333333332	41.666666666666664	50.0	29.166666666666664	9.523809523809524
80.55555555555556	83.33333333333333	69.23076923076923	100.0	100.0
10.534775874295525	88.75	77.5	100.0	43.1442481884058
19.174429467503003	80.0	80.0	80.0	55.80808080808081
47.50745767767917	82.22222222222221	94.28571428571428	80.61349693251533	61.181990358126725
37.05758290692568	100.0	100.0	100.0	97.6190476190476
21.7479674796748	51.086956521739125	50.26690391459074	55.769230769230774	53.40909090909092
0.0	0.0	0.0	0.0	0.0
0.16181229773462782	16.666666666666664	2.7777777777777777	16.666666666666664	5.555555555555555
40.693295051511576	51.66666666666666	38.333333333333336	42.474747474747474	41.21656600517687
47.89263368210735	85.71428571428571	82.14285714285712	85.71428571428571	1.3225722043043606
16.69846425005033	54.285714285714285	48.57142857142856	57.14285714285714	0.2957400853245596
0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0
3.0303030303030303	33.33333333333333	16.666666666666664	33.33333333333333	33.33333333333333
0.05274261603375527	11.11111111111111	33.33333333333333	33.33333333333333	8.333333333333332
58.689189961698965	83.67346938775509	57.68398268398267	85.71428571428571	78.02197802197803
0.24752475247524752	25.0	25.0	25.0	5.0
100.0	100.0	100.0	100.0	100.0
0.0	0.0	0.0	0.0	0.0
0.5208333333333333	16.666666666666664	16.666666666666664	16.666666666666664	16.666666666666664
0.0	0.0	0.0	0.0	0.0
20.365114879363585	24.963922743838665	3.416806580243381	29.38456229483476	49.137018792191206
49.370421245421234	75.0	75.0	75.0	59.14617486338798
67.12239768577797	83.33333333333334	75.89076202035487	83.33333333333334	82.61574074074073
61.14377207445243	83.33333333333334	76.19694114259332	82.21891534391534	79.03693528693529
84.0909090909091	45.83333333333333	45.151515151515156	91.66666666666666	100.0
50.0	7.142857142857142	1.1363636363636365	2.564102564102564	10.0
50.0	66.66666666666666	33.33333333333333	66.66666666666666	66.66666666666666
28.125	50.0	50.0	50.0	4.050925925925926
0.20094770094770095	2.3062074570760944	1.9597410658863172	0.5063291139240506	0.923352756611385
44.21937321937322	89.99999999999999	50.32828282828283	80.47619047619048	87.6923076923077
21.83779984602853	47.55952380952382	10.8991452991453	54.72527472527473	63.42857142857143
25.0	100.0	1.7857142857142856	100.0	100.0
0.0	0.0	0.0	0.0	0.0
0.056818181818181816	12.5	25.0	12.5	3.125
0.49709950914770196	50.0	24.074074074074073	1.5313563441905689	0.37078235076010385
1.5931721194879092	1.9415204678362576	0.2585034013605443	40.0	40.0
26.666666666666668	5.210084033613445	8.444444444444445	40.0	40.0
55.55555555555555	34.72222222222222	17.64705882352941	66.66666666666666	66.66666666666666
43.333333333333336	50.0	45.83333333333333	50.0	50.0
25.185185185185183	50.0	50.0	50.0	43.333333333333336
5.263157894736842	3.225806451612903	3.8461538461538463	50.0	20.0
3.225806451612903	100.0	100.0	100.0	0.2557544757033248
30.570444763271166	74.30555555555556	52.10826210826212	100.0	42.53720688033326
26.111111111111114	30.555555555555557	18.75	25.49019607843137	25.36764705882353
20.18558359304313	21.13286713286713	21.56545209176788	21.20984564038381	22.957928802588995
33.24194165774423	62.52834467120181	35.426065162907264	66.11721611721612	31.847112582406695
53.736973512809364	83.67346938775509	45.24609843937575	75.0	46.09877734877735
100.0	100.0	58.33333333333333	100.0	100.0
100.0	100.0	45.0	100.0	100.0
99.99999999999997	99.99999999999997	99.99999999999997	99.99999999999997	99.99999999999997
0.5952380952380952	16.666666666666664	16.666666666666664	8.333333333333332	8.333333333333332
2.7663482599420846	31.653225806451612	31.62313432835821	13.748192126904998	25.520833333333332
0.9928275729276981	13.08139534883721	8.173076923076923	12.65625	16.07142857142857
43.51851851851852	66.66666666666666	61.11111111111111	66.66666666666666	66.66666666666666
46.4031339031339	66.66666666666666	61.11111111111111	66.66666666666666	66.66666666666666
16.666666666666664	16.666666666666664	16.666666666666664	16.666666666666664	5.555555555555555
34.30555555555556	75.0	75.0	75.0	68.74999999999999
56.52642934196332	68.05555555555556	36.106008921542895	91.66666666666666	16.348469212246304
51.58730158730158	77.77777777777777	21.25622869131917	44.3064182194617	80.95238095238095
32.43804762672687	78.57142857142857	56.141552511415526	78.57142857142857	11.343752087090095
17.15818374669488	50.0	50.0	50.0	36.11111111111111
27.777777777777775	33.33333333333333	25.0	33.33333333333333	33.33333333333333
1.0755148741418763	33.33333333333333	33.33333333333333	22.22222222222222	20.370370370370374
2.5	45.83333333333333	45.83333333333333	45.83333333333333	31.25
41.64027029880689	53.85472370766489	31.129171754171757	58.232489915658235	35.840333038608904
26.55528753089729	31.334776334776336	14.447488712326843	36.52572523262179	10.500997188233455
50.0	50.0	0.4098360655737705	50.0	50.0
88.75	100.0	53.799019607843135	100.0	100.0
42.08999808305989	70.96133511913155	71.61979686979689	59.139045689197665	60.09049773755657
13.882199952512126	70.13745704467354	63.33333333333333	47.481451863698965	17.22564228070836
27.335907335907333	23.12925170068027	9.752941176470587	47.5	45.45454545454545
20.285415118557047	22.891986062717766	13.246753246753245	30.32967032967033	22.815057283142387
16.850147466393967	40.27777777777778	35.33333333333333	34.92063492063492	1.6328476694330352
18.895280862500353	46.45021645021646	35.298563869992435	71.42857142857143	36.291973791973795
31.29515493922273	50.12210012210012	52.1324354657688	56.27240143369174	57.214506172839506
12.35858683744546	44.44444444444444	44.44444444444444	40.74074074074074	11.82136111551945
0.11574074074074073	11.11111111111111	2.7777777777777777	11.11111111111111	0.07262164124909223
60.41666666666667	60.41666666666667	60.41666666666667	60.41666666666667	65.0
35.027472527472526	75.0	7.975781845919146	51.19047619047619	36.33928571428571
1.8372252747252749	100.0	9.25925925925926	100.0	10.049019607843137
61.11111111111111	66.66666666666666	27.308802308802306	66.66666666666666	66.66666666666666
66.66666666666666	66.66666666666666	50.74074074074073	66.66666666666666	66.66666666666666
4.166666666666666	25.0	25.0	25.0	25.0
6.166666666666666	41.666666666666664	26.923076923076923	50.0	8.492569002123142
2.6946334089191235	11.654589371980675	1.6746035924133706	31.51515151515152	18.51851851851852
0.8474370915589481	45.83333333333333	32.14285714285714	37.77777777777778	28.333333333333332
0.0	0.0	0.0	0.0	0.0
44.44444444444444	44.44444444444444	39.68253968253968	44.44444444444444	44.44444444444444
43.20707070707071	81.66666666666667	75.0	53.44827586206896	100.0
0.0	0.0	0.0	0.0	0.0
91.66666666666666	100.0	10.057471264367816	100.0	47.719298245614034
52.853189760688814	95.26289682539684	85.13257575757575	100.0	96.5909090909091
47.916666666666664	100.0	91.66666666666666	80.55555555555556	2.353320170999729
2.4682991476160354	32.14285714285714	34.69387755102041	42.857142857142854	4.802721088435374
6.25	50.0	0.8064516129032258	50.0	16.666666666666664
2.9773785761809712	66.66666666666666	38.88888888888889	50.0	38.88888888888889
0.05305039787798408	20.0	1.5384615384615385	20.0	0.8333333333333334
42.674200799200804	84.61538461538461	79.14529914529915	82.96703296703298	35.061979318075196
36.427755638617796	87.48057498057499	79.45300342359167	91.66666666666666	81.64186507936509
10.498734542555416	36.36363636363637	36.36363636363637	29.040404040404045	23.002754820936637
0.0	0.0	0.0	0.0	0.0
50.0	50.0	50.0	50.0	50.0
33.33333333333333	33.33333333333333	0.7751937984496124	33.33333333333333	33.33333333333333
68.56060606060606	80.55555555555554	72.22222222222223	83.33333333333334	67.76315789473685
18.75	27.27272727272727	27.27272727272727	24.999999999999993	18.28434723171565
20.03640003640004	36.36363636363637	34.54545454545455	36.36363636363637	27.27272727272727
0.0	0.0	0.0	0.0	0.0
100.0	100.0	91.66666666666666	100.0	100.0
25.0	25.0	25.0	25.0	25.0
0.12970168612191957	0.6493506493506493	0.2688172043010753	1.4084507042253522	50.0
81.58730158730158	100.0	87.66666666666667	100.0	78.69230769230768
50.42872963138743	83.67346938775509	51.3234384662956	74.64285714285714	72.95918367346938
44.14506260671598	76.78571428571428	59.140859140859135	70.83333333333333	63.47802197802198
0.06116207951070336	0.18018018018018017	0.14245014245014245	11.11111111111111	16.666666666666664
0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0
70.0	100.0	100.0	100.0	50.45045045045045
54.0	100.0	83.33333333333333	100.0	50.54054054054053
25.0	25.0	5.0	25.0	25.0
1.1618589743589745	27.777777777777775	16.826923076923077	22.22222222222222	23.333333333333332
71.01449275362319	100.0	100.0	100.0	100.0
18.01801801801802	100.0	100.0	63.888888888888886	100.0
33.33333333333333	33.33333333333333	5.555555555555555	33.33333333333333	8.333333333333332
3.430384562460034	65.0	30.76923076923077	28.13706563706564	25.364077669902912
5.663265306122449	42.857142857142854	31.249999999999993	34.523809523809526	37.142857142857146
0.0	0.0	0.0	0.0	0.0
100.0	100.0	56.666666666666664	100.0	100.0
29.02918144817534	73.2142857142857	48.3459595959596	71.875	11.660353535353535
1.3615898152460797	50.0	27.77777777777778	50.0	31.944444444444443
87.66233766233766	100.0	26.689514189514192	100.0	88.33333333333333
25.774792744794645	62.019230769230774	36.61777210884354	46.335845896147404	35.43039196520209
100.0	100.0	2.230392156862745	83.33333333333333	60.0
67.10334788937409	68.88888888888889	13.833517903285344	73.33333333333333	100.0
31.826585472898838	60.85164835164836	30.537668350168346	47.438759157509146	30.97092133556719
65.0	76.0	50.0	80.0	67.27272727272728
8.827924892580691	35.9232613908873	27.02470596672404	47.66025641025641	7.332850567190818
20.389355742296917	38.57142857142858	17.92207792207792	30.0	46.66666666666666
5.952380952380952	51.26582278481012	7.616790792146241	51.19047619047619	100.0
9.523809523809524	66.66666666666666	33.33333333333333	66.66666666666666	30.0
0.8689627329677102	0.4174893733717263	0.35228457460715873	18.106060606060606	29.298245614035086
33.460076045627375	66.66666666666666	55.55555555555555	66.66666666666666	66.66666666666666
3.520249221183801	6.797235023041474	3.3653846153846154	14.835164835164836	3.2571003963011886
45.83333333333333	50.0	50.0	50.0	28.075396825396826
50.0	50.0	33.333333333333336	50.0	50.0
33.33333333333333	7.6923076923076925	0.7299270072992701	12.5	100.0
100.0	100.0	2.272727272727273	50.0	100.0
5.193008927448761	10.551835317460316	12.799999999999997	12.499999999999998	26.0
8.333333333333332	12.857142857142856	10.116279069767442	11.666666666666666	20.0
43.51851851851852	29.003436426116835	19.869869869869873	47.5	23.198757098467805
68.22539360571814	81.79723502304148	82.59637188208616	94.84126984126983	80.26315789473684
25.638103949640108	80.41666666666667	75.0	57.14285714285714	57.14060031595577
0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0
20.601004255518145	70.0	57.50000000000001	53.29032258064517	80.0
0.25510204081632654	25.0	25.0	25.0	25.0
100.0	100.0	83.33333333333333	100.0	100.0
0.0	0.0	0.0	0.0	0.0
29.252586493965804	60.344827586206904	43.66851372052121	69.69696969696969	71.71717171717172
33.24985289791114	37.82828282828282	22.681366737747695	44.042913608130995	54.54545454545454
35.0	50.0	50.0	50.0	50.0
0.0	0.0	0.0	0.0	0.0
37.77777777777778	31.944444444444443	26.515151515151516	43.333333333333336	50.0
9.502923976608187	17.083333333333332	22.17391304347826	30.90277777777778	28.888888888888886
50.943396226415096	61.111111111111114	58.333333333333336	58.333333333333336	70.0
0.19844253939606624	25.0	25.0	33.33333333333333	0.23233064318904378
23.038461538461537	52.0	26.666666666666668	47.5	23.18181818181818
22.48428571428572	68.33333333333333	68.0	61.66666666666667	39.1919191919192
26.00266493606915	41.15530303030303	61.70058139534884	56.56250000000001	31.32495470363234
25.0	25.0	25.0	25.0	25.0
20.0	100.0	25.0	100.0	100.0
16.666666666666664	16.666666666666664	16.666666666666664	4.166666666666666	16.666666666666664
21.469416138198667	69.85754985754986	22.294326241134755	31.06037424592842	32.64950735538971
2.390098164746052	50.0	50.0	50.0	7.380952380952381
0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0
25.216450216450216	50.0	9.242424242424242	50.0	37.5
16.93766937669377	33.33333333333333	33.33333333333333	27.777777777777775	16.74259681093394
33.50225225225225	86.66666666666667	41.111111111111114	79.16666666666666	2.3452350683471965
33.57843137254902	75.0	60.71428571428572	75.0	19.72222222222222
0.0	0.0	0.0	0.0	0.0
0.01981375074301565	7.142857142857142	14.285714285714285	4.761904761904762	14.285714285714285
52.4390243902439	100.0	64.28571428571428	83.33333333333333	51.388888888888886
9.536781531834702	19.696969696969695	12.839480219159363	25.790513833992097	9.396709188682054
0.0	0.0	0.0	0.0	0.0
8.439659755449227	44.44444444444444	1.032836632286205	39.68253968253968	16.666666666666664
27.29066144418158	50.15873015873016	38.44797178130512	49.16666666666667	33.6693069786595
35.975333211841125	84.12698412698411	62.85403050108932	80.0	38.049261264985105
0.035765379113018594	4.166666666666666	1.0	0.07122507122507123	1.0
54.347826086956516	100.0	64.28571428571428	100.0	50.36363636363637
67.24137931034483	67.96536796536796	33.84879725085911	67.91666666666666	76.66666666666666
69.74178403755869	87.14285714285714	13.09052059052059	87.6923076923077	92.66666666666666
47.40704500978473	57.85714285714286	28.61338614393126	52.59398496240601	69.04761904761905
23.063973063973066	27.910685805422652	22.532467532467535	23.944530046224962	24.393939393939394
24.43449698571972	43.93939393939394	30.762167125803487	34.696969696969695	25.436377590596486
29.880502439869193	42.857142857142854	18.042671614100186	45.86466165413533	34.00631681243926
66.66666666666666	66.66666666666666	66.66666666666666	66.66666666666666	66.66666666666666
57.14285714285714	50.71428571428571	6.842403628117913	57.14285714285714	57.14285714285714
50.71428571428571	57.14285714285714	47.448979591836725	57.14285714285714	57.14285714285714
25.064102564102562	25.307377049180324	18.162393162393162	16.981792717086837	14.108090185676392
53.94736842105263	68.75	12.670454545454547	75.0	75.0
75.0	100.0	100.0	100.0	100.0
57.91245791245792	83.33333333333334	83.33333333333334	62.309368191721134	60.28985507246376
2.7190509748649285	11.53409090909091	9.929078014184398	32.5	2.4922010072915888
15.740740740740739	100.0	86.66666666666667	100.0	61.111111111111114
0.06361323155216285	25.0	25.0	12.5	0.4464285714285714
19.618055555555554	75.0	62.5	75.0	33.964646464646464
33.68336316688271	91.66666666666666	45.88235294117647	67.5595238095238	76.5625
66.66666666666666	66.66666666666666	66.66666666666666	66.66666666666666	66.66666666666666
34.78260869565217	66.66666666666666	66.66666666666666	66.66666666666666	66.66666666666666
33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333	33.33333333333333
14.438247771581104	42.857142857142854	32.14285714285714	20.0	25.95238095238095
14.615358522732302	45.95238095238095	42.857142857142854	23.378684807256235	41.904761904761905
46.29426129426128	83.33333333333334	63.13492063492065	65.47619047619047	26.110952535242422
83.33333333333334	68.91891891891892	5.954610841368458	71.2962962962963	83.33333333333334
0.17857142857142858	8.333333333333332	5.0	25.0	12.5
44.32900432900433	76.0	29.88095238095238	76.0	76.0
41.81818181818182	73.33333333333334	41.2962962962963	80.0	80.0
14.074074074074073	38.888888888888886	50.0	50.0	66.66666666666666
55.55555555555555	66.66666666666666	16.666666666666664	66.66666666666666	66.66666666666666
0.4132231404958678	100.0	12.5	50.0	1.7241379310344827
0.0	0.0	0.0	0.0	0.0
7.4775506520463875	40.0	35.26881720430107	30.95238095238095	42.608695652173914
21.16630835380835	45.45454545454545	48.57142857142857	41.25	29.454545454545457
10.590231262334877	24.70542181618039	40.155945419103325	16.148325358851675	22.31613395711619
16.865268229625713	50.0	50.0	50.0	50.0
16.98460312624499	50.0	50.0	50.0	45.83333333333333
23.513116706833976	44.44444444444444	19.100529100529098	32.53968253968254	36.11111111111111
15.268329554043838	44.44444444444444	44.44444444444444	44.44444444444444	33.93393393393393
30.09421950598421	48.8095238095238	5.904095904095904	54.285714285714285	29.006571318129108
31.049757550579404	69.04761904761905	35.714285714285715	55.26418786692759	30.535941302531693
24.177698139550845	66.79841897233202	50.63299663299663	72.72727272727273	29.23954788526981
11.806420974417291	41.23354415762076	42.04284221525601	63.636363636363626	6.422200561508746
12.592668944886324	61.61616161616161	49.42513368983957	63.636363636363626	17.714388000138054
47.916666666666664	67.76556776556775	23.688811188811187	56.1965811965812	64.64646464646464
63.33333333333333	83.33333333333333	40.27777777777777	75.55555555555556	91.66666666666666
24.71819645732689	63.888888888888886	86.66666666666667	80.55555555555556	50.0
14.820460704607047	53.333333333333336	55.55555555555556	53.333333333333336	18.845315904139433
5.756578947368421	83.33333333333333	53.44827586206896	64.28571428571428	51.31578947368421
71.66409654329249	42.22235569341504	18.787970585269065	87.60901077144271	97.85714285714286
66.66666666666666	66.66666666666666	50.0	66.66666666666666	66.66666666666666
26.732209737827716	62.35294117647059	71.0	60.76190476190476	11.143133595963784

==> data/performance_per_clutter.csv <==
domain,pe,ames,qwen,qwenc
$<$18,48.5481,56.4776,63.3607,59.3755
18--33,29.8523,38.8233,52.8440,47.8789
33--53,24.6804,35.3214,49.5805,43.2787
$>$53,22.4520,28.8527,43.6946,37.1393

==> data/performance_per_domain.csv <==
domain,qwen,qwenc,qwen560,ames,lamra,pe
product,64.11546525501358,61.762094787239604,63.01336090842455,50.16312297334975,63.03133982260824,38.578108942893
technology,56.810531208852815,50.75203234412483,55.24608190918521,43.42577196259479,57.16890534493473,40.29274326386054
toy,58.890208242048,53.502956888460005,57.27523614561102,41.30940867930216,58.10580985858956,34.43287960989551
fashion,56.17970668610444,51.62082525163547,56.08540196727909,36.920370748557175,55.633081505522185,37.86634098363686
landmark,47.7833863150982,40.753396807807164,46.62694168693576,48.278847176158095,48.20713470183696,30.498324619254646
household,50.32923335406851,43.67363560458454,49.0170322648052,38.313974731890504,49.58604557794261,29.378619077486704
media,62.688223480112924,60.081228239456244,60.53092112719925,41.78698368570104,58.17896713756051,36.0846805309136
art,52.01227389317951,46.39048302427916,51.67874267097725,38.51596412433138,50.02046725620901,29.361576272213522

==> data/performance_per_scale.csv <==
domain,pe,ames,qwen,qwenc
$<$7\%,10.6882,13.5920,28.9702,23.4937
7--14\%,21.7296,30.4695,46.0333,40.1876
14--27\%,33.3772,45.6270,59.0362,53.0361
$>$27\%,58.250,66.8029,70.6575,67.1390

==> data/performance_per_subdomain.csv <==
subdomain,qwen,qwenc,qwen560,ames,lamra,global
art       - paper model   (22),71.08606472031975,67.21947509493734,72.36072863444721,54.809855998667146,67.48834874511606,39.436360861990565
art       - digital       (11),51.8939393939394,49.416666666666664,51.8939393939394,43.008540742025936,51.38888888888889,34.27330961087414
art       - craft         (10),48.57089232089233,46.4476869535693,48.88818912916657,47.26521344564823,51.705498866213155,37.156259215461766
art       - painting      (58),46.18897928764471,41.20640578201683,46.969747192299884,33.88595225760512,47.81910445012626,27.059855413940532
art       - sculpture     (59),52.046179093839974,44.873547377282684,49.93008000170067,36.94186138232786,46.652840289701395,26.682669790330973
art       - textile       (8),45.99262105561424,37.56350576043314,45.032182110950956,21.770500724973484,38.79205312636819,21.603343156970904
landmark  - architecture  (32),63.91662354511218,53.96979768521204,62.566468979046704,82.5917443064182,65.23321209663752,56.55694579271309
landmark  - public art    (110),40.519751038290394,33.95270866624767,39.296454878008525,41.180582004584984,42.05256610070989,23.40349371644568
landmark  - sign          (20),61.92020076951876,57.089952860140116,61.44137546865795,32.41867021139403,54.81553817635495,27.826100707170475
toy       - stuffed       (36),53.06265915641011,48.32072406557606,51.24213738961672,39.22430792684817,55.74342787002745,32.81890771404125
toy       - playset       (15),42.98150375091536,33.42836268974784,38.150259326223114,44.64428764726143,45.10562186725243,22.143470065191362
toy       - action figure (38),69.98390411747243,64.75220831178923,66.98058936236282,50.5799376529548,65.88566979614244,43.23454413194063
toy       - boardgame     (10),78.42142857142858,75.64617604617605,78.6297619047619,55.75549649747411,78.9968253968254,46.38160274322524
toy       - other         (13),57.99469990536988,46.4343417230736,60.9147198677488,29.338085206457098,57.609332844895384,27.08825436481359
toy       - trading       (29),61.89272030651341,59.08936598171791,61.357366771159874,36.13307221981417,58.974611991102904,34.688960996536466
toy       - vehicle       (8),37.63346981876347,32.201287293748635,36.43398248188299,26.188707725970666,36.5278479781945,18.59290802753707
toy       - sport         (6),46.58560053931674,41.857650754436754,44.40064955555294,33.81041426050633,46.336871996459884,34.97741109033687
fashion   - footwear      (14),57.14501270387673,43.99004075205355,53.97324084569128,31.391361694731447,62.716490194562674,51.88661498265527
fashion   - outwear       (38),62.8487793043994,59.39695762275809,62.62969622240505,48.137828284434235,59.826355955401354,41.73506997312202
fashion   - tattoo        (9),57.86046997459149,53.23596604792479,59.69226122797008,46.66641862535827,68.98124766180322,42.973463414184074
fashion   - other         (2),78.57142857142857,67.77777777777777,81.94444444444444,58.888888888888886,100.0,42.87037037037037
fashion   - accessory     (46),59.60646191575137,54.430493905577485,60.39225621249449,34.15265902416228,57.04188992410526,35.084419806370995
fashion   - jewelry       (34),41.93029204860995,39.908774993977865,41.338106685719836,26.5323122938667,39.980591199866836,29.886949098905752
household - light         (13),53.28740026535548,48.41844227168982,50.095154428122356,52.67732304934371,55.99592050874102,34.32082931311703
household - container     (18),50.49216398290442,44.27734307420624,51.2114744411758,38.47312557231174,47.38150212907533,35.20283931385258
household - accessory     (14),61.15628617414331,58.81051007147499,61.21986016628874,48.17631734970543,60.02676793537008,35.95630691632032
household - decor         (19),62.748346269929186,52.30404368109656,55.911909005735666,42.10401567144763,59.083847067402026,32.254148337457345
household - textile       (5),64.2,45.43722943722944,66.0,27.25702117120028,63.08333333333333,21.645561231662295
household - other         (5),38.59656084656085,29.12394314389642,39.47660661086679,49.28571428571429,44.45414755049306,30.97469471033667
household - tableware     (25),32.74438228445673,28.23472719782214,33.31421200870421,22.344144823045045,33.10197029937517,17.97372020004587
technology- appliances    (21),64.94064444946869,51.31792069649511,60.5958197594149,57.373605502808005,70.4793048020105,42.227902925547525
technology- automation    (30),60.36862583676875,56.58585337551724,58.534497919413404,47.73927765460931,58.40369772408416,39.3772262808247
technology- multimedia    (18),48.98051070451978,45.70602018308059,49.083904545927616,33.5514419225967,50.56089791794187,39.02724091469651
technology- other         (3),75.14205682272909,71.55423280423281,68.45289631003916,38.48664720926951,70.27720266850702,54.4391655965531
technology- gadget        (7),47.61337532377905,49.325401984184296,50.660423125927245,39.4432669502193,46.37024616809271,40.58193106351951
technology- gaming        (8),68.41554541370921,52.15672447380694,65.22549791012712,35.72665801744685,61.46664010468493,63.66567985661965
technology- peripheral    (10),34.81158649911481,34.998503110033155,36.50268767415283,29.397380614878756,37.59548713513195,18.108655718144334
media     - other         (4),67.91666666666666,57.54983660130719,64.09722222222223,51.93627450980392,64.30555555555554,42.104424127575314
media     - book          (48),66.95880051196652,67.00996949916411,67.18198023424301,50.881660870477994,62.00876046535399,40.568780421396454
media     - recording     (7),36.75890495086924,34.299363780895824,36.00922967434075,33.057318782914585,33.0257660959303,24.017282627034508
media     - stamp         (12),70.45138888888889,64.6750992063492,65.49107142857142,19.857426952166072,62.870030650759276,35.00535953778945
media     - sticker       (22),56.43575868575869,50.69516089154317,50.46792090153335,34.83792309280192,54.153658579695005,29.635038172496323
product   - perfume       (8),66.11585944919278,62.47352835606604,64.85999021765713,61.73340257412838,64.23544044483465,37.59525665610691
product   - writing tool  (10),80.33333333333333,77.2890731292517,80.22687074829932,60.64383449551826,78.54761904761905,50.38945708407383
product   - other         (3),46.58906941436561,35.57482361926106,45.324176842313484,27.419531482607862,47.242793711608044,36.64768577115851
product   - hygiene       (10),87.51508295625942,75.4124618767476,81.38732650870332,66.59003200261371,88.50234487734488,51.468983490623074
product   - food          (21),66.00187563063503,62.11911245979875,64.60593734169831,52.45561523642571,63.669401188386246,39.33724885979945
product   - drink         (31),51.23761229645886,53.701864603650314,51.68999504468871,39.14538086454577,50.59458827023331,30.535848383710643

==> data/robustness/blur.csv <==
factor,PE,Qwen,Qwenc,Ames
1.0,0.9506701231002808,0.9691838271477643,,0.93718386
1.4666666666666668,0.930688738822937,0.9730571578530705,,0.935925
1.9333333333333333,0.9096072912216187,0.9685446397930968,,0.9350945
2.4,0.8838421702384949,0.9598594354648217,,0.93248636
2.8666666666666667,0.8646730780601501,0.9525574702842563,,0.929248
3.3333333333333335,0.8380433917045593,0.9519189526053036,,0.9237107
3.8,0.8123932480812073,0.9358303652090185,,0.91631114
4.266666666666667,0.7865695357322693,0.9319913784662882,,0.8993956
4.733333333333333,0.761143684387207,0.9259155217339011,,0.8805834
5.2,0.734643816947937,0.9160720723516801,,0.86965877
5.666666666666667,0.7139393091201782,0.9048787203489566,,0.8484615
6.133333333333334,0.6908461451530457,0.8848373083507314,,0.8249977
6.6,0.6724986433982849,0.8559428745625066,,0.8103919
7.066666666666666,0.6534561514854431,0.8181243667415544,,0.7969579
7.533333333333333,0.636353611946106,0.7946011733775046,,0.7729974
8.0,0.6177164316177368,0.752669126964083,,0.75947624
8.466666666666667,0.5955132842063904,0.7258609656025382,,0.7364065
8.933333333333334,0.5781910419464111,0.6924250143415788,,0.71808624
9.4,0.5658367872238159,0.6571009299334358,,0.69349194
9.866666666666667,0.5530490279197693,0.6240220249575728,,0.6768734
10.333333333333334,0.5448130369186401,0.6016307829641828,,0.6577662
10.8,0.533356785774231,0.5675942741480529,,0.6478001
11.266666666666667,0.5247413516044617,0.5208932846492412,,0.6357783
11.733333333333334,0.5177810788154602,0.4891722733337505,,0.6287513
12.2,0.5097286105155945,0.46708143104379085,,0.6096655
12.666666666666666,0.5051884651184082,0.43041896765284676,,0.6041903
13.133333333333333,0.5002778768539429,0.40566611910859746,,0.5886549
13.6,0.4950544834136963,0.3628766944668457,,0.5798093
14.066666666666666,0.48921260237693787,0.3420382019534123,,0.5662937
14.533333333333333,0.4860776960849762,0.3255790213634278,,0.5490276
15.0,0.4820769429206848,0.3237429673546085,,0.537511


==> data/robustness/brightness.csv <==
factor,PE,Qwen,Qwenc,Ames
0.04999999999999999,0.8189975023269653,0.8322346274028806,,0.9149529
0.056647348616517705,0.830589771270752,0.8671075000482447,,0.92553806
0.0641784421056258,0.8458243608474731,0.8868655059851852,,0.9264426
0.07271077167244767,0.852791428565979,0.8966545614541745,,0.9218589
0.08237744862210328,0.8656977415084839,0.9127974264761981,,0.929118
0.09332928100471122,0.8771539330482483,0.9211604770492104,,0.93044806
0.10573712634405641,0.886554479598999,0.9213833236226848,,0.93214476
0.11979455715441083,0.8969766497612,0.9386574509097081,,0.93403494
0.13572088082974532,0.9043333530426025,0.9355522359118742,,0.9340731
0.15376456101806876,0.9122146368026733,0.939817045249191,,0.9345638
0.174207093857127,0.9182785749435425,0.9413661278930365,,0.9355954
0.1973673995439019,0.9243518114089966,0.9436844014653972,,0.9360002
0.22360679774997896,0.9309968948364258,0.9408094520662346,,0.9360348
0.2533346445033245,0.9371709823608398,0.9433619076130437,,0.9367655
0.2870147184764281,0.943335235118866,0.948167580015519,,0.9370694
0.32517245631211816,0.948420524597168,0.9501755529758977,,0.93724585
0.36840314986403866,0.9541956782341003,0.9524443231376947,,0.9373399
0.4173812332354283,0.9590252637863159,0.9575245882950577,,0.9374813
0.4728708045015879,0.9631840586662292,0.9555707702449724,,0.9375682
0.5357375462634928,0.9666358232498169,0.9613847487113055,,0.9375944
0.6069622310029172,0.9691994786262512,0.9634313022389132,,0.9376098
0.6876560219336321,0.9705191850662231,0.9670404043852114,,0.9376186
0.7790778080544442,0.9715298414230347,0.9687116847318762,,0.9376
0.8826538438450512,0.9719545841217041,0.9697506883565117,,0.9375928
1.0,0.97190922498703,0.9679294029871622,,0.93759453
1.1329469723303542,0.9695261120796204,0.9621362242044187,,0.9375526
1.2835688421125162,0.9667648077011108,0.9591245733055414,,0.93748343
1.4542154334489537,0.9576899409294128,0.956385944403854,,0.9374334
1.6475489724420658,0.9455551505088806,0.953517781753166,,0.93726313
1.8665856200942244,0.9332780838012695,0.9257223740512249,,0.9369109
2.114742526881128,0.9124553203582764,0.9133083951823852,,0.93628275
2.395891143088217,0.8926348090171814,0.8991103245347154,,0.9344382
2.7144176165949068,0.8708781003952026,0.8712524302559448,,0.92710686
3.075291220361376,0.8434920907020569,0.8150457112282953,,0.9011855
3.4841418771425405,0.8013456463813782,0.7752430442921525,,0.8794076
3.947347990878038,0.7616518139839172,0.7189512372053429,,0.8749016
4.47213595499958,0.729210376739502,0.676100774102059,,0.87208605
5.0666928900664905,0.6822065711021423,0.6030155507455051,,0.84060794
5.740294369528563,0.6424974799156189,0.543414235051137,,0.83532894
6.503449126242364,0.604790210723877,0.4580491579174265,,0.80180293
7.368062997280774,0.5575534701347351,0.36812435881252964,,0.7767509
8.347624664708567,0.5010090470314026,0.29065305080410897,,0.74584746
9.457416090031758,0.4627271890640259,0.22055571429732748,,0.6727942
10.714750925269858,0.4095446765422821,0.16582942063755848,,0.6324779
12.139244620058346,0.3634391725063324,0.15056772357966824,,0.5887463
13.753120438672644,0.3340919017791748,0.129062638045106,,0.54491293
15.581556161088884,0.3011276125907898,0.12423592231775105,,0.52637994
17.653076876901025,0.2695254385471344,0.10444658449577059,,0.5086587
20.000000000000004,0.245437890291214,0.07112699562190648,,0.48302063


==> data/robustness/clutter.csv <==
factor,PE,Qwen,Qwenc,Ames
0.0,0.9852489233016968,0.9624491088530597,,0.8024524
1.037037037037037,0.917309045791626,0.5284300662723243,,0.7908534
2.074074074074074,0.8992358446121216,0.6266293601662505,,0.79402435
3.1111111111111107,0.8768464922904968,0.6719495969660142,,0.7875845
4.148148148148148,0.8939118981361389,0.7454842013471267,,0.78355896
5.185185185185185,0.8717437982559204,0.7259620866354775,,0.7770926
6.222222222222221,0.8889762163162231,0.7524067517004761,,0.7765603
7.259259259259259,0.8663753271102905,0.6527560131222594,,0.7737501
8.296296296296296,0.8519780039787292,0.6812097114675185,,0.771196
9.333333333333332,0.856907844543457,0.6757114403972438,,0.76617265
10.37037037037037,0.8367883563041687,0.7101880577849407,,0.7629026
11.407407407407407,0.8155277967453003,0.7226525626930536,,0.76026267
12.444444444444443,0.810791552066803,0.708246035026569,,0.7558386
13.481481481481481,0.79598468542099,0.7310994176887998,,0.75284946
14.518518518518517,0.7753987908363342,0.7023095155463499,,0.74542034
15.555555555555555,0.7793388962745667,0.6918589348594347,,0.74751294
16.59259259259259,0.7707220911979675,0.7097932107600511,,0.74703085
17.62962962962963,0.7485314011573792,0.7332067448718875,,0.73862135
18.666666666666664,0.7179425358772278,0.7177718676188413,,0.7334024
19.703703703703702,0.7100147008895874,0.7207349340120951,,0.72828144
20.74074074074074,0.7021575570106506,0.7335877427283455,,0.7262004
21.777777777777775,0.695583164691925,0.7293027689059576,,0.7246236
22.814814814814813,0.688946545124054,0.7086122551677274,,0.72561234
23.85185185185185,0.6811467409133911,0.6844152529157844,,0.7304613
24.888888888888886,0.6771962642669678,0.6530993420119379,,0.73664373
25.925925925925924,0.6668156385421753,0.6606262957348543,,0.7349161
26.962962962962962,0.6475961208343506,0.5937573751982521,,0.7333292
28.0,0.6457667350769043,0.7227208576366013,,0.7334734


==> data/robustness/contrast.csv <==
factor,PE,Qwen,Qwenc,Ames
0.04999999999999999,0.8360859155654907,0.8303377003427229,,0.9048792
0.056647348616517705,0.8479669094085693,0.8556883878202415,,0.9259203
0.0641784421056258,0.8607561588287354,0.861968440715881,,0.9273672
0.07271077167244767,0.8701052069664001,0.8685700513933804,,0.9310955
0.08237744862210328,0.8816846013069153,0.86922998488972,,0.9331832
0.09332928100471122,0.8891193270683289,0.8821689777222335,,0.9327567
0.10573712634405641,0.8945936560630798,0.8788483433571517,,0.93484974
0.11979455715441083,0.9038835167884827,0.8902340553627879,,0.93575525
0.13572088082974532,0.9105297923088074,0.8948809336505684,,0.93605787
0.15376456101806876,0.916986882686615,0.9066979417613908,,0.9366518
0.174207093857127,0.9202813506126404,0.906189585287197,,0.93676585
0.1973673995439019,0.9268355369567871,0.9030921704628888,,0.9369736
0.22360679774997896,0.9326918125152588,0.9124539596777336,,0.9371947
0.2533346445033245,0.9392995834350586,0.9236717317618576,,0.93726903
0.2870147184764281,0.9449648261070251,0.9332765340805054,,0.9373242
0.32517245631211816,0.9499781131744385,0.9368173842336617,,0.93746173
0.36840314986403866,0.955238401889801,0.939671983905867,,0.9374665
0.4173812332354283,0.9601364135742188,0.9495260960915509,,0.9375097
0.4728708045015879,0.9647172093391418,0.9538737932840983,,0.9375766
0.5357375462634928,0.9670891165733337,0.9556800664639941,,0.93759394
0.6069622310029172,0.9692724347114563,0.9652476357478722,,0.9375719
0.6876560219336321,0.9703378081321716,0.9677259092237435,,0.93756807
0.7790778080544442,0.9713299870491028,0.9672890457452512,,0.93757564
0.8826538438450512,0.9718413352966309,0.968480297163421,,0.93756485
1.0,0.97190922498703,0.9679294029871622,,0.93759453
1.1329469723303542,0.9689818024635315,0.9636348544382581,,0.93752605
1.2835688421125162,0.9645677208900452,0.964544929710089,,0.93749094
1.4542154334489537,0.9594346880912781,0.9629833522964927,,0.93725806
1.6475489724420658,0.9528688192367554,0.963492820075914,,0.9368429
1.8665856200942244,0.9432291984558105,0.9643140867644665,,0.9366034
2.114742526881128,0.931853711605072,0.9589130586268855,,0.9365218
2.395891143088217,0.9187666177749634,0.9557914383271161,,0.9364417
2.7144176165949068,0.9049097895622253,0.9486951734505448,,0.9362649
3.075291220361376,0.885578453540802,0.9456976324904198,,0.9359409
3.4841418771425405,0.8724395036697388,0.9386039434694776,,0.9354952
3.947347990878038,0.8588851690292358,0.9329066124616885,,0.93476117
4.47213595499958,0.8456300497055054,0.9224457658973395,,0.93392575
5.0666928900664905,0.8349485993385315,0.9236960890246373,,0.9332444
5.740294369528563,0.8223151564598083,0.9159140820596733,,0.9325517
6.503449126242364,0.8099035620689392,0.9030021656962002,,0.9321898
7.368062997280774,0.7987826466560364,0.8936396235344457,,0.9315797
8.347624664708567,0.788913905620575,0.8855689752335641,,0.9303508
9.457416090031758,0.7782377600669861,0.8736370170817656,,0.92966396
10.714750925269858,0.7669099569320679,0.8634188455693862,,0.9281162
12.139244620058346,0.7558836340904236,0.8474685701669431,,0.92577523
13.753120438672644,0.745143711566925,0.8387438625681634,,0.92537975
15.581556161088884,0.7368196249008179,0.8092020831856073,,0.92250776
17.653076876901025,0.7294145226478577,0.7969466599763608,,0.9203817
20.000000000000004,0.7225881814956665,0.792301722016989,,0.9178976


==> data/robustness/noise.csv <==
factor,PE,Qwen,Qwenc,Ames
0.0,0.97190922498703,0.9679294029871622,,0.93759453
0.041666666666666664,0.8950214982032776,0.9735528113795262,,0.9347679
0.08333333333333333,0.82827228307724,0.9671680471476387,,0.92197335
0.125,0.7495519518852234,0.9592016000373691,,0.883238
0.16666666666666666,0.6773456335067749,0.940468606411242,,0.8516671
0.20833333333333331,0.6184273958206177,0.9251700382606656,,0.8267399
0.25,0.5553838610649109,0.8919797154033885,,0.76897824
0.29166666666666663,0.48086705803871155,0.8532702849776137,,0.6953017
0.3333333333333333,0.44180870056152344,0.799878740281451,,0.5999104
0.375,0.39693212509155273,0.7408818159909809,,0.54047716
0.41666666666666663,0.35340064764022827,0.6678546798762446,,0.4536136
0.4583333333333333,0.3224393129348755,0.579104230556564,,0.40832233
0.5,0.2934308648109436,0.46058748226028445,,0.35851955
0.5416666666666666,0.2698949873447418,0.3572889730955164,,0.31849498
0.5833333333333333,0.2518559992313385,0.2992583432910489,,0.29459915
0.625,0.23858244717121124,0.2264601131170696,,0.26960558
0.6666666666666666,0.22614040970802307,0.1695778982750341,,0.25431478
0.7083333333333333,0.21431268751621246,0.13143364033278296,,0.24937013
0.75,0.20731081068515778,0.0876523643257279,,0.22239153
0.7916666666666666,0.19929690659046173,0.0716092597291458,,0.21709076
0.8333333333333333,0.1918395757675171,0.0648637163525849,,0.20309941
0.875,0.18615692853927612,0.05542520535927193,,0.18662472
0.9166666666666666,0.18102094531059265,0.05411548943569263,,0.1912551
0.9583333333333333,0.17637987434864044,0.0511159434111095,,0.18876491
1.0,0.17377972602844238,0.04871249188869899,,0.16781862


==> data/robustness/occlusion.csv <==
factor,PE,Qwen,Qwenc,Ames
0.0,0.97190922498703,0.9679294029871622,,0.93759453
0.03333333333333333,0.97190922498703,0.9679294029871622,,0.93744916
0.06666666666666667,0.97190922498703,0.9679294029871622,,0.9374102
0.1,0.97190922498703,0.9696240986094755,,0.93725646
0.13333333333333333,0.9718506932258606,0.9759736680517009,,0.9371122
0.16666666666666666,0.9714305996894836,0.9754052781591228,,0.9366654
0.2,0.970056414604187,0.975910039509044,,0.9361645
0.23333333333333334,0.9675458073616028,0.9754928116704903,,0.9350835
0.26666666666666666,0.9631085991859436,0.9734394900939044,,0.93376684
0.3,0.9555509686470032,0.9741349617640177,,0.93158686
0.3333333333333333,0.9514063000679016,0.9738461188241547,,0.9246912
0.36666666666666664,0.9438729882240295,0.9706206345090679,,0.9204478
0.4,0.9331803917884827,0.9714752178566128,,0.9163974
0.43333333333333335,0.9203148484230042,0.9693401000078987,,0.9066278
0.4666666666666667,0.908424973487854,0.9632681082276737,,0.8979629
0.5,0.8897250890731812,0.9552875979273927,,0.8880455
0.5333333333333333,0.8727834224700928,0.9496768245510027,,0.8806569
0.5666666666666667,0.845719575881958,0.9424127118260253,,0.84856856
0.6,0.8117629885673523,0.9270837036710159,,0.8367919
0.6333333333333333,0.7810395956039429,0.9075923262930968,,0.81554997
0.6666666666666666,0.7354405522346497,0.8766683898227033,,0.7832532
0.7,0.6956802010536194,0.8207661977183878,,0.72162503
0.7333333333333333,0.6459370255470276,0.7869576966736977,,0.66117954
0.7666666666666666,0.5834125280380249,0.7218471984378994,,0.59257555
0.8,0.5203035473823547,0.6687919127928349,,0.50656307
0.8333333333333334,0.46956416964530945,0.5804958973038832,,0.41736895
0.8666666666666667,0.39770591259002686,0.479921814981008,,0.31507424
0.9,0.34041711688041687,0.28529029744038104,,0.24121761
0.9333333333333333,0.24947799742221832,0.09969080804719352,,0.16656606
0.9666666666666667,0.16239123046398163,0.028904790140907553,,0.16951413
1.0,0.11637300252914429,0.013810303462806213,,0.20077264


==> data/robustness/rotation.csv <==
factor,PE,Qwen,Qwenc,Ames
0.0,0.97190922498703,0.9679294029871622,,0.93759453
18.0,0.8676848411560059,0.9343589859850266,,0.9190899
36.0,0.8463201522827148,0.9766671856244405,,0.90489274
54.0,0.7968456149101257,0.9628174702326456,,0.8993986
72.0,0.778356671333313,0.9055020049506542,,0.88340664
90.0,0.8755380511283875,0.9321480317443025,,0.9278922
108.0,0.7661572694778442,0.8916929922267502,,0.87276906
126.0,0.7590561509132385,0.9275823556909374,,0.861808
144.0,0.749076783657074,0.9241617111598744,,0.8608615
162.0,0.756879985332489,0.8912757845485911,,0.8707469
180.0,0.8510603308677673,0.9358266849143833,,0.93013555


==> data/robustness/scale-bg.csv <==
factor,PE,Qwen,Qwenc,Ames
1.0,0.08610307425260544,0.01541014964117066,,0.2047445
0.948,0.24476051330566406,0.26860025766141277,,0.27707312
0.896,0.4121444821357727,0.6716676126508152,,0.45650816
0.844,0.4961886703968048,0.7570526553135292,,0.5630449
0.792,0.5692446231842041,0.8059962272059684,,0.64964306
0.742,0.6228697299957275,0.8646602408558715,,0.72166073
0.69,0.6622209548950195,0.8993911439297246,,0.7844229
0.638,0.6836157441139221,0.9351182883861018,,0.823524
0.586,0.7074735760688782,0.9549687095716888,,0.8504006
0.534,0.7299180030822754,0.9511207260337531,,0.8538082
0.484,0.7475907802581787,0.9673300046546787,,0.86640656
0.432,0.761900782585144,0.9653172972155553,,0.8768221
0.38,0.7791716456413269,0.9662464599983365,,0.88514346
0.328,0.7933652400970459,0.969678238326428,,0.8961994
0.276,0.8033304214477539,0.9709247677933937,,0.9005011
0.226,0.8152403831481934,0.9750200136035096,,0.90949553
0.174,0.8285629153251648,0.958902959730111,,0.907934
0.122,0.8404647707939148,0.963225267681421,,0.92001325
0.07,0.8493380546569824,0.9538866217229881,,0.9236919
0.02,0.894252598285675,0.9667225632013059,,0.9352174

==> data/robustness/scale.csv <==
factor,PE,Qwen,Qwenc,Ames
2.0,0.903875470161438,0.9530743535827187,,0.8960532
2.0618556701030926,0.8989601135253906,0.9506277009552601,,0.89197576
2.127659574468085,0.8965386748313904,0.9477917248127508,,0.8908845
2.197802197802198,0.8934045433998108,0.9453902408188465,,0.8884095
2.272727272727273,0.8885582089424133,0.9473561387436062,,0.88718367
2.3529411764705883,0.8834340572357178,0.9481411482773575,,0.88570106
2.4390243902439024,0.8643913269042969,0.9456329147020975,,0.88337624
2.5316455696202533,0.8585258722305298,0.9502083437115538,,0.8736559
2.6315789473684212,0.8503731489181519,0.9360827698427088,,0.8748953
2.73972602739726,0.8430793881416321,0.9396412851763707,,0.8771901
2.857142857142857,0.8248048424720764,0.9371994079328051,,0.8675445
2.9850746268656714,0.814984917640686,0.9369541394944284,,0.871426
3.125,0.7764852046966553,0.9382596705474106,,0.85083324
3.278688524590164,0.7747601270675659,0.9372181144415164,,0.8492683
3.4482758620689653,0.7021211385726929,0.9363098600331474,,0.8542598
3.6363636363636362,0.5962299108505249,0.9143468983033124,,0.8492681
3.8461538461538463,0.5795219540596008,0.9107021479045644,,0.84224284
4.081632653061225,0.5269915461540222,0.9161948538294026,,0.8443574
4.3478260869565215,0.5211772322654724,0.9150408740137138,,0.8111232
4.651162790697675,0.450562059879303,0.9094581615691092,,0.809806
5.0,0.4509085714817047,0.881786656145956,,0.79630446
5.405405405405405,0.41765493154525757,0.8748586998850691,,0.7817705
5.88235294117647,0.41205519437789917,0.8826026963252648,,0.7735121
6.451612903225806,0.3515917956829071,0.840432901300636,,0.7221065
7.142857142857142,0.3603009879589081,0.8314218036099976,,0.7164895
8.0,0.3303920030593872,0.7887388380134807,,0.6524357
9.090909090909092,0.33636391162872314,0.7671488061839459,,0.60664237
10.526315789473683,0.29593223333358765,0.7738157960714078,,0.54914683
12.5,0.2452915608882904,0.5820356537314022,,0.5149444
13.942308,0.242184,0.565086,,0.437363
15.384615384615385,0.23495404422283173,0.5484942376029258,,0.37770638
17.692308,0.214810,0.522694,,0.319541
20.0,0.1841123104095459,0.49781277235232146,,0.3072653

==> data/robustness/tile-seq.csv <==
factor,PE,Qwen,Qwenc,Ames
1.0,0.8883547186851501,0.6594840387503306,,0.93718004
2.0,0.8759418725967407,0.6615565819483177,,0.93667114
3.0,0.8554301261901855,0.7059780087541131,,0.93596697
4.0,0.862930953502655,0.76972356263329,,0.9341892
5.0,0.8482909798622131,0.7860895149848041,,0.93150175
6.0,0.8619792461395264,0.8064886825341805,,0.9306275
7.0,0.8350063562393188,0.7997974449513006,,0.9322917
8.0,0.7911295890808105,0.777229256197518,,0.9290627
9.0,0.7549315094947815,0.7673691741976083,,0.92344475
10.0,0.7227540016174316,0.744674848575218,,0.91915905
11.0,0.7104885578155518,0.7344933198947533,,0.91399795
12.0,0.7092000842094421,0.7258546583208383,,0.91076136
13.0,0.709574818611145,0.7483201476873136,,0.9099865
14.0,0.6683889031410217,0.6978261386062584,,0.90642136
15.0,0.6219038963317871,0.6155538423096433,,0.8891883
16.0,0.5711840391159058,0.5792335407698855,,0.8823252
17.0,0.5483574867248535,0.5679894342434173,,0.87203026
18.0,0.5490177273750305,0.5529380662768495,,0.8698419
19.0,0.5463865995407104,0.5428666269370154,,0.86789626
20.0,0.5044574737548828,0.5193320800568543,,0.8574343
21.0,0.4541114270687103,0.4407413215467743,,0.8367937
22.0,0.40319469571113586,0.3835836346169897,,0.7949883
23.0,0.3603786528110504,0.2990589282091926,,0.7676762
24.0,0.362922340631485,0.2941736395963851,,0.7485682
25.0,0.3569411039352417,0.3207506771181144,,0.7289505
26.0,0.32527878880500793,0.33623908171612843,,0.678102
27.0,0.26652905344963074,0.27295206993014787,,0.6211537
28.0,0.21611623466014862,0.1507682351979847,,0.5397018
29.0,0.18266990780830383,0.08796561160581369,,0.4648239
30.0,0.18189561367034912,0.06063066074149866,,0.44613427
31.0,0.17471259832382202,0.06931782221677256,,0.42319316
32.0,0.1672382354736328,0.07499281287777658,,0.39477378
33.0,0.16674821078777313,0.08126136892493449,,0.33028612
34.0,0.15283817052841187,0.06799295453318194,,0.26585734
35.0,0.13791030645370483,0.051327355370363766,,0.2393047
36.0,0.1312570720911026,0.03707449439474765,,0.23525146

